Probing the dusty stellar populations of the Local Volume Galaxies with JWST/MIRI

The Mid-Infrared Instrument (MIRI) for the {\em James Webb Space Telescope} (JWST) will revolutionize our understanding of infrared stellar populations in the Local Volume. Using the rich {\em Spitzer}-IRS spectroscopic data-set and spectral classifications from the Surveying the Agents of Galaxy Evolution (SAGE)-Spectroscopic survey of over a thousand objects in the Magellanic Clouds, the Grid of Red supergiant and Asymptotic giant branch star ModelS ({\sc grams}), and the grid of YSO models by Robitaille et al. (2006), we calculate the expected flux-densities and colors in the MIRI broadband filters for prominent infrared stellar populations. We use these fluxes to explore the {\em JWST}/MIRI colours and magnitudes for composite stellar population studies of Local Volume galaxies. MIRI colour classification schemes are presented; these diagrams provide a powerful means of identifying young stellar objects, evolved stars and extragalactic background galaxies in Local Volume galaxies with a high degree of confidence. Finally, we examine which filter combinations are best for selecting populations of sources based on their JWST colours.

==> Table2_new.csv <==
Class,F770W,dF770W,F1000W,dF1000W,F1130W,dF1130W,F1280W,dF1280W,F1500W,dF1500W,F1800W,dF1800W,F2100W,dF2100W,F2550W,dF2550W
OAGB,4.5,0.3,3.5,0.1,3.2,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
GAL,4.7,0.3,10.0,0.4,3.0,0.3,7.0,0.4,9.8,0.6,7.2,0.8,10.5,0.5,14.4,1.2
CAGB,26.4,1.0,27.6,0.9,28.9,0.8,18.8,1.2,14.1,0.7,12.3,0.9,10.5,0.5,8.6,0.5
RSG,24.3,1.3,18.3,0.7,16.5,0.7,12.9,1.1,10.2,0.7,10.1,0.6,8.7,0.4,7.0,0.5
YSO2,56.6,2.1,45.7,1.9,59.5,2.3,67.8,2.3,69.5,2.8,72.5,2.9,77.5,2.7,97.6,5.7
OAGB,22.4,1.2,55.4,0.9,51.1,0.8,33.1,1.1,18.6,0.6,15.2,0.7,12.7,0.5,8.9,0.4
CAGB,42.0,1.1,34.5,0.9,31.9,1.1,22.9,0.8,15.7,0.4,12.1,0.3,9.5,0.4,6.4,0.3
OAGB,13.6,0.4,18.8,0.4,17.6,0.4,13.4,0.6,11.7,0.7,11.9,0.7,10.9,0.7,8.8,0.4
CAGB,91.0,2.6,154.2,2.9,168.8,3.0,165.2,2.3,171.3,3.1,173.8,3.9,160.9,4.6,184.3,7.7
YSO2,10.3,2.2,15.1,2.2,36.2,2.0,81.3,2.3,126.0,3.0,183.0,4.7,292.2,4.2,583.5,31.0
CAGB,20.9,0.8,13.2,0.8,12.9,0.7,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,3.1,0.2,1.9,0.2,1.4,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,21.5,1.3,14.6,1.2,14.8,1.1,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
RSG,112.5,3.4,321.0,1.9,287.4,3.5,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,145.9,2.6,225.8,1.9,255.3,2.0,225.5,2.6,212.6,2.2,201.0,4.3,182.9,4.2,209.4,6.5
STAR,26.6,0.9,16.2,1.2,12.9,0.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
YSO3,31.0,2.9,37.9,2.2,81.3,2.0,85.2,2.7,165.8,4.1,425.9,6.6,688.7,7.9,1326.0,103.1
YSO4,50.2,2.2,86.4,2.8,91.1,2.2,82.4,2.3,91.2,2.3,130.3,3.5,149.9,2.5,138.1,7.3
OAGB,10.6,0.5,16.1,0.4,15.1,0.4,10.4,0.5,8.7,0.9,11.9,1.5,11.0,0.8,9.5,0.5
CAGB,9.3,0.4,5.0,0.3,4.7,0.4,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
YSO4,4.2,0.3,6.0,0.4,8.6,0.2,6.1,0.3,6.5,0.5,11.2,0.8,12.3,0.6,15.5,1.1
RSG,103.1,2.6,149.4,2.3,154.9,2.4,103.7,2.1,86.7,2.5,113.1,3.4,97.4,2.8,73.2,2.8
OPAGB,20.5,0.9,35.8,0.7,30.8,1.2,22.6,0.9,22.8,1.0,29.2,1.4,28.8,1.4,20.7,1.1
CAGB,34.5,0.9,19.8,0.9,20.2,0.8,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,30.8,0.9,19.9,0.8,23.8,0.5,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
STAR,4.6,0.2,3.1,0.4,2.7,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,22.0,1.0,13.2,0.7,13.2,0.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
YSO2,106.0,4.2,104.5,3.4,186.6,6.2,207.9,6.3,233.4,4.3,328.6,7.0,408.8,6.6,640.5,35.3
RSG,10.6,0.3,6.7,0.3,5.2,0.5,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,8.9,0.4,7.1,1.0,9.2,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
RSG,15.8,0.4,11.2,0.4,10.2,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,68.8,2.2,204.3,2.8,159.4,3.2,88.0,2.0,78.5,1.8,114.4,1.6,102.7,1.8,74.1,3.1
YSO3,61.7,2.7,74.3,2.2,111.7,2.3,71.1,2.8,86.6,2.5,180.2,4.4,225.2,3.5,306.8,15.6
CAGB,8.5,0.4,4.8,0.9,4.2,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
GAL,3.0,0.4,3.7,0.8,3.7,0.3,5.6,0.4,8.7,0.7,12.6,1.0,16.2,0.9,22.9,3.6
CAGB,17.0,0.4,13.2,0.4,16.8,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
YSO4,4.7,0.3,9.6,0.4,7.9,0.1,4.8,0.3,6.2,0.8,10.6,1.4,13.3,0.9,22.0,1.2
CAGB,14.5,0.7,13.6,0.9,13.2,0.6,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,3.8,0.2,2.3,0.8,1.9,0.1,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,4.3,0.2,2.5,0.2,2.4,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,19.4,0.7,11.5,1.4,12.1,0.7,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,7.0,0.3,4.3,0.3,4.0,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,71.3,2.7,45.6,2.4,39.4,3.4,29.5,2.2,21.3,0.9,15.0,0.4,10.6,0.4,6.0,0.5
CPAGB,57.4,2.1,102.5,2.1,202.3,2.1,187.2,2.3,193.6,3.2,227.9,5.1,267.6,4.1,466.6,19.6
CAGB,20.0,1.0,19.6,0.9,20.2,1.0,14.9,0.9,11.9,0.4,10.2,0.6,8.4,0.5,7.5,0.5
OAGB,14.8,0.6,21.2,0.7,21.2,0.7,18.0,0.6,17.2,0.7,17.6,0.9,16.5,0.8,14.3,0.8
CAGB,69.8,1.1,52.4,1.8,47.9,1.3,36.1,1.0,26.9,0.7,19.6,0.5,14.7,0.4,9.4,0.4
OPAGB,17.4,1.1,62.8,0.8,57.7,0.9,24.7,0.9,31.1,1.4,65.6,2.7,67.7,1.9,48.7,2.4
CAGB,4.3,0.3,3.5,0.6,4.1,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,6.3,0.2,3.8,0.2,3.7,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,4.9,0.3,6.2,0.5,6.1,0.1,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,55.6,2.5,60.1,1.8,64.2,2.5,43.1,2.4,33.7,1.4,26.5,1.5,22.5,1.3,18.7,1.1
OAGB,20.1,1.0,33.8,0.9,31.8,0.8,19.8,1.2,15.4,1.0,20.2,1.8,17.5,1.1,10.6,0.6
YSO4,58.1,2.6,101.9,2.3,95.5,2.2,75.3,2.4,78.7,1.9,105.6,3.9,105.9,3.1,100.5,5.0
OAGB,5.7,0.3,11.9,0.3,10.2,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CPAGB,33.4,2.1,26.9,2.2,62.8,2.5,60.7,2.2,85.8,2.5,149.3,5.1,193.2,5.1,335.3,27.1
CAGB,35.5,3.4,106.4,2.0,127.9,2.8,197.3,2.7,289.4,5.4,362.7,7.3,364.6,5.0,388.8,25.4
CAGB,60.9,2.0,55.3,2.6,56.3,2.6,41.5,3.2,30.8,2.0,22.7,3.4,17.7,1.6,9.0,0.6
OAGB,4.5,0.2,5.4,0.6,4.5,0.4,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,7.5,0.3,4.8,0.5,4.2,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,3.2,0.4,4.3,0.3,6.5,0.3,6.4,0.3,6.5,0.6,8.6,0.6,9.6,0.5,14.5,1.3
OAGB,3.3,0.2,4.7,0.3,3.9,0.1,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OPAGB,8.3,0.3,16.2,0.7,18.4,0.4,17.5,0.4,20.6,0.9,24.8,1.5,26.7,1.1,28.3,1.5
STAR,4.5,0.2,2.8,0.3,2.3,0.1,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,4.7,0.2,5.2,0.9,4.7,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,2.4,0.2,7.5,0.4,6.0,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,16.2,1.0,15.3,1.2,13.0,1.1,8.4,0.9,6.1,0.5,5.0,0.5,4.3,0.5,2.8,0.3
STAR,7.1,0.3,4.6,0.3,4.3,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,26.2,1.4,30.8,1.0,27.7,0.8,19.6,0.8,16.3,0.6,18.8,1.4,16.0,1.0,11.2,0.6
CAGB,13.1,0.7,7.3,0.6,11.2,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CPAGB,80.7,2.9,88.5,2.6,183.6,2.2,193.6,2.6,181.1,2.5,207.1,3.6,291.5,4.5,360.4,16.4
CAGB,12.8,0.7,8.1,0.5,7.3,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,23.1,0.8,14.3,0.9,21.6,0.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
STAR,8.8,0.3,5.3,0.7,14.9,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,4.0,0.2,3.7,0.5,3.5,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
YSO4,25.8,2.2,44.6,1.5,58.9,3.3,56.7,2.6,93.4,2.1,203.1,3.6,245.9,3.1,269.1,21.1
OAGB,5.1,0.2,8.9,0.2,7.2,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CPN,61.5,2.3,94.3,2.0,170.3,2.6,128.7,2.7,163.9,4.1,253.2,3.1,315.1,3.9,389.8,17.2
OAGB,9.5,0.6,31.7,0.4,27.1,0.3,11.4,0.4,9.1,0.4,12.9,0.5,11.6,0.6,8.0,0.4
OAGB,6.1,0.3,20.1,0.4,12.3,0.3,7.4,0.4,8.0,0.3,10.2,0.3,9.1,0.3,4.8,0.2
YSO3,49.2,3.0,39.9,2.9,74.8,2.2,50.2,3.1,43.1,3.0,67.0,3.6,66.6,3.4,87.0,6.4
CAGB,76.5,2.7,71.7,1.9,74.4,2.6,49.2,2.4,36.0,1.6,28.8,1.7,23.2,1.3,18.4,1.0
OAGB,4.1,0.2,7.5,0.4,6.4,0.1,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OPN,7.4,0.5,3.8,0.4,4.4,0.2,6.1,0.5,6.3,1.4,11.7,2.6,13.4,1.5,16.5,1.5
YSO2,149.7,2.2,122.7,2.4,176.6,2.0,221.0,2.7,255.1,3.3,300.0,5.0,347.7,4.7,455.7,15.9
CAGB,27.6,1.2,22.7,0.8,23.5,0.7,18.8,0.8,14.1,0.8,10.2,1.2,8.2,0.7,4.9,0.3
HII,215.1,2.5,237.0,1.8,336.5,2.2,349.3,2.9,406.6,3.9,572.3,8.6,720.1,8.6,1121.9,31.9
CAGB,32.6,2.1,29.3,2.1,41.3,4.0,26.3,3.3,20.7,0.9,22.8,0.9,19.0,1.4,24.6,2.4
YSO4,12.5,0.5,17.8,0.4,14.1,0.5,10.5,0.5,8.7,0.5,9.9,0.7,10.0,0.6,9.2,0.5
YSO4,25.4,2.0,65.9,1.6,75.9,1.3,55.4,2.4,92.3,6.1,203.1,9.1,239.7,7.0,268.2,16.0
OAGB,6.6,0.7,9.6,0.6,7.6,0.6,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OPAGB,24.0,1.0,36.1,0.9,34.8,0.9,26.0,1.1,23.9,1.0,25.0,1.4,22.4,1.2,18.0,0.9
OPAGB,8.4,0.3,13.1,0.3,11.6,0.3,8.4,0.4,7.9,0.6,9.9,1.1,9.2,0.4,7.0,0.3
YSO3,14.5,1.7,16.2,2.0,32.6,1.5,24.8,1.8,44.0,3.8,103.7,5.8,139.8,6.5,196.3,22.3
OPAGB,125.8,1.9,204.1,2.6,190.8,2.6,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
RSG,53.0,3.0,43.1,2.4,41.4,3.1,33.5,2.4,32.1,1.5,39.6,1.5,37.2,1.3,32.3,2.7
RSG,56.1,2.4,36.4,1.5,28.4,2.6,24.3,2.5,12.9,11.7,0.9,28.7,-99.9,49.3,-99.9,0.0
OPAGB,29.7,0.9,46.3,1.2,41.6,1.1,30.1,0.9,27.5,0.7,33.7,1.4,34.5,1.7,25.8,1.2
CAGB,28.0,1.0,21.2,0.7,20.7,1.0,15.2,0.9,12.9,0.9,12.8,1.0,14.8,0.8,20.4,1.2
CAGB,11.8,0.4,7.9,0.6,9.0,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,706.4,6.0,761.3,3.5,1021.2,4.8,979.6,7.1,993.2,6.6,1312.0,7.1,1296.2,7.5,1249.6,32.4
RSG,62.4,3.1,49.8,2.7,47.7,3.8,33.1,3.1,22.4,1.4,21.7,1.2,18.7,0.9,14.6,1.2
RSG,28.1,1.1,21.6,0.6,20.9,0.8,15.9,0.9,12.2,0.5,11.8,0.4,10.0,0.3,7.3,0.4
OAGB,5.5,0.3,3.2,0.6,2.7,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,39.1,3.8,90.0,3.8,130.3,4.3,197.9,6.9,286.1,5.1,359.2,6.8,407.9,7.9,588.7,45.4
CAGB,83.1,2.4,60.8,1.7,52.9,2.5,39.2,1.7,27.7,0.8,20.7,0.5,15.2,0.4,9.5,0.5
RSG,8.9,0.3,5.6,0.5,4.4,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
RSG,30.5,1.1,21.0,1.2,20.3,0.9,14.6,1.2,10.0,0.5,8.8,0.4,7.9,0.5,6.4,0.4
RSG,30.3,0.8,23.9,1.2,22.0,1.2,18.4,1.1,14.0,0.7,14.8,1.4,13.7,0.9,13.0,0.8
OAGB,32.0,2.5,58.6,2.2,56.9,3.1,32.7,2.6,28.5,1.5,42.2,2.4,39.1,1.8,31.4,2.4
CAGB,5.3,0.2,3.3,0.3,3.0,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
STAR,6.5,0.3,4.1,0.4,5.6,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
RSG,26.8,1.0,17.0,0.8,14.5,0.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
RSG,115.7,2.6,144.7,1.8,157.4,3.3,96.7,2.1,65.2,2.3,77.1,2.5,71.0,2.7,57.9,2.2
CAGB,13.3,0.3,7.2,0.4,6.9,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
YSO4,20.7,1.1,30.2,1.0,44.9,1.0,33.3,1.3,34.8,1.4,53.1,2.3,56.5,2.1,59.0,3.3
GAL,1.0,0.3,2.0,0.5,2.6,0.2,3.7,0.3,4.4,0.4,6.6,0.4,9.1,0.5,11.0,2.3
CAGB,14.6,0.4,10.0,0.3,11.7,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,84.8,2.8,118.5,2.2,130.1,1.7,105.3,2.2,96.5,2.5,90.0,3.5,82.7,3.0,95.5,3.9
CAGB,40.2,2.3,41.6,1.4,38.8,1.8,28.6,1.4,21.7,0.9,18.8,1.6,15.4,1.2,11.5,0.8
OAGB,11.7,0.4,8.3,0.4,7.5,0.4,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,8.2,0.4,7.5,0.2,6.7,0.4,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CPN,79.4,2.9,71.2,2.5,171.3,3.0,120.4,2.9,118.3,4.9,142.7,4.0,165.3,4.0,222.6,11.0
CAGB,77.8,1.9,64.2,1.5,56.5,1.8,44.1,2.0,33.5,0.9,26.7,1.1,20.3,0.8,13.3,0.6
RSG,77.7,2.3,132.7,2.5,114.0,3.3,76.2,2.7,70.7,2.5,108.8,3.3,96.3,2.7,71.9,3.3
OAGB,5.1,0.3,6.7,0.3,5.9,0.4,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
YSO4,3.8,0.3,5.7,0.5,6.8,0.3,6.3,0.4,8.1,0.9,11.6,1.4,13.6,1.4,17.3,1.6
CPAGB,58.1,2.6,136.8,2.2,223.6,1.6,175.8,2.8,285.5,2.8,402.2,4.0,443.4,3.6,484.7,20.6
GAL,5.4,0.3,9.8,0.5,16.8,0.3,15.8,0.4,11.9,0.6,15.4,1.4,19.0,1.0,16.5,0.9
OAGB,4.4,0.2,9.1,0.6,7.2,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OPN,1.2,0.2,1.2,0.5,1.5,0.1,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
GAL,9.6,1.0,16.1,1.0,29.8,1.0,37.6,1.6,37.1,2.2,38.2,3.7,56.5,3.4,74.0,6.4
CAGB,51.5,1.3,42.1,0.9,43.4,1.3,29.8,0.9,21.6,0.8,16.5,0.8,12.9,0.7,7.6,0.3
YSO3,16.4,0.9,12.8,0.8,23.8,0.7,17.2,0.7,14.9,1.1,21.3,2.5,26.9,1.5,45.8,3.1
OAGB,5.7,0.3,12.6,0.3,8.1,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OPAGB,154.6,2.7,269.2,6.8,298.0,5.8,296.2,5.6,358.0,4.1,523.5,4.0,591.8,4.0,558.0,22.7
YSO4,14.5,0.8,28.5,0.8,36.3,0.9,25.6,1.1,33.3,3.6,64.5,7.2,76.9,6.4,95.8,5.3
YSO3,39.1,3.6,42.2,2.3,66.4,6.9,72.7,4.1,83.8,3.5,131.1,6.3,164.0,4.5,254.8,26.4
OAGB,91.6,2.2,281.4,2.2,207.1,1.9,112.5,2.3,98.4,1.9,138.9,1.9,120.7,1.9,88.0,3.0
OAGB,11.4,0.4,18.4,0.4,17.5,0.3,12.2,0.5,10.1,0.4,10.3,0.8,9.2,0.5,6.7,0.3
CAGB,181.9,2.8,299.1,2.8,324.9,2.1,304.1,3.1,310.2,3.1,317.9,4.4,294.6,4.0,324.2,9.9
RSG,31.6,0.9,33.6,1.5,30.1,0.9,21.7,1.1,17.5,0.8,18.7,0.9,16.3,1.0,9.0,0.5
RSG,43.1,2.0,45.3,2.2,50.7,2.2,36.0,1.8,27.6,1.5,30.7,1.6,26.1,1.6,18.0,1.2
RSG,79.1,3.5,88.2,3.0,99.5,3.1,63.8,3.8,47.2,2.6,55.7,3.3,49.2,1.9,51.1,2.9
RSG,54.5,2.3,57.8,2.2,68.5,1.5,47.6,2.0,36.0,1.4,40.1,2.0,34.7,1.9,34.7,1.9
OAGB,15.8,0.3,10.8,0.4,9.5,0.4,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OPN,1.5,0.3,1.5,0.3,1.2,0.1,1.4,0.2,3.4,0.5,3.7,0.4,4.7,0.4,11.0,1.9
CPN,24.7,2.3,31.9,2.1,63.3,2.3,57.5,2.8,80.8,4.1,108.7,3.2,131.0,3.3,172.9,14.6
OAGB,7.9,0.3,9.0,0.5,6.9,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OPAGB,34.0,3.0,99.7,2.5,104.5,2.1,64.0,2.6,89.9,2.8,143.9,3.3,150.2,3.0,136.3,8.7
OAGB,10.9,0.4,6.6,0.5,5.7,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,8.2,0.4,4.9,0.5,5.3,0.8,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,25.2,0.8,27.2,0.8,24.6,0.9,18.1,1.0,15.1,1.0,16.4,0.9,14.4,0.8,9.4,0.5
CAGB,65.1,2.6,53.4,1.7,52.9,2.0,38.4,1.7,28.8,0.8,23.4,0.9,18.3,0.6,12.7,0.7
OAGB,2.8,0.2,12.1,0.6,9.5,0.2,4.9,0.3,5.5,0.3,9.6,0.5,9.2,0.4,6.1,0.4
GAL,2.6,0.3,3.3,0.6,2.5,0.3,4.3,0.3,4.9,0.6,5.0,1.1,6.5,0.5,9.4,1.3
OPN,15.4,2.7,23.6,2.3,40.9,3.4,40.6,3.3,66.8,5.2,94.8,3.2,124.8,3.5,198.8,27.3
YSO4,19.4,0.8,29.1,0.8,26.9,0.7,19.3,0.8,17.7,0.9,22.2,1.7,20.9,1.1,15.9,0.8
STAR,3.2,0.2,2.2,0.5,1.7,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,34.2,1.1,24.4,1.1,21.3,0.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,20.7,2.5,60.5,2.3,107.8,2.8,191.9,2.4,335.0,3.2,514.1,3.6,634.4,4.6,913.2,73.6
CAGB,3.5,0.2,2.2,0.3,2.1,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
GAL,7.0,0.4,7.8,0.3,8.8,0.4,11.6,0.5,13.9,0.6,11.9,0.9,12.3,0.6,16.8,1.1
CAGB,6.8,0.3,4.0,0.6,3.5,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
STAR,11.3,0.3,6.8,0.3,5.4,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CPAGB,40.9,2.0,130.5,2.2,227.3,2.4,177.8,3.1,242.0,3.4,379.3,4.2,435.4,4.6,505.5,22.9
OAGB,6.4,0.3,6.3,0.6,5.6,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,159.5,1.4,178.5,0.8,186.1,0.9,149.3,1.0,123.8,0.9,110.2,1.6,92.7,1.3,80.6,2.1
CAGB,163.3,2.3,211.0,4.6,232.8,4.4,177.9,3.3,151.6,2.3,136.4,1.8,122.8,1.8,143.1,5.5
CAGB,82.9,1.5,78.4,1.0,88.7,1.1,62.0,1.4,45.1,1.4,34.6,1.2,27.8,1.1,23.4,0.8
CAGB,73.1,1.0,94.4,1.2,97.8,1.1,79.6,1.0,70.2,2.0,64.0,1.8,57.5,1.5,60.4,2.0
CAGB,183.4,1.7,209.6,2.0,219.4,2.1,161.0,1.7,131.1,1.1,117.9,1.1,102.3,1.1,94.1,2.8
STAR,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,289.5,3.2,219.9,2.4,153.1,3.1
CAGB,98.8,1.1,96.1,1.3,101.4,1.3,70.0,1.1,50.0,1.4,40.2,1.4,31.8,1.3,24.7,0.8
OPAGB,10.3,0.2,15.5,0.4,14.8,0.2,11.4,0.5,10.8,0.8,13.1,1.7,13.3,1.1,10.2,0.4
STAR,-99.9,-99.9,2.4,0.2,2.2,0.4,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,182.5,1.8,189.5,1.8,201.2,2.1,150.2,1.4,115.1,1.1,95.0,1.3,79.4,1.3,69.4,2.1
YSO3,42.7,3.9,46.3,1.5,87.5,1.6,71.3,1.5,150.5,2.1,480.5,9.0,704.1,10.6,1000.2,67.2
HII,41.5,3.8,18.5,1.4,67.3,2.1,41.0,1.7,28.6,2.8,47.4,6.6,56.9,2.4,100.3,8.6
HII,82.1,3.0,67.3,2.6,162.4,5.3,153.3,4.0,219.4,7.7,522.2,13.0,856.6,12.9,1510.3,84.6
HII,130.5,3.8,102.2,2.9,228.9,4.5,224.9,4.8,306.9,4.1,671.4,8.6,1026.3,13.3,1733.2,78.8
RSG,159.8,1.2,448.3,3.7,369.4,3.3,212.7,2.0,197.4,2.2,304.1,2.2,263.3,1.8,179.4,5.1
HII,153.9,5.8,175.5,7.9,370.7,18.0,417.7,27.2,529.5,52.1,1082.8,92.5,1608.1,114.4,2530.8,161.5
HII,35.1,4.0,13.5,1.5,48.9,1.3,26.6,1.1,19.0,1.6,31.5,2.6,37.0,3.9,62.7,6.4
OPN,2.8,0.8,1.7,0.6,4.1,0.7,3.7,0.7,5.8,1.2,9.0,1.4,12.4,1.3,24.7,6.8
RSG,351.8,4.1,1341.8,11.0,1118.5,5.6,606.3,4.1,581.2,3.2,957.4,4.1,846.7,5.1,624.7,17.7
HII,66.5,3.3,27.8,2.0,90.7,4.9,67.7,3.1,63.8,5.4,126.4,9.0,196.0,8.0,382.2,29.7
OPN,0.5,0.9,2.0,0.7,0.1,0.5,0.3,0.8,2.0,1.5,1.3,1.2,2.2,1.5,4.4,10.4
CAGB,152.1,4.8,140.1,3.6,127.1,3.8,92.5,2.9,73.7,2.0,64.6,2.1,50.7,1.6,36.4,1.8
CAGB,233.2,3.2,222.5,3.5,217.4,3.3,171.5,4.7,141.5,3.3,118.6,2.0,93.8,2.1,71.1,2.5
OAGB,334.3,2.3,936.2,4.5,871.3,2.9,542.3,2.6,474.9,2.6,628.3,5.2,547.7,3.6,404.2,10.1
CAGB,-99.9,-99.9,-99.9,-99.9,218.8,1.5,204.3,1.7,200.0,3.1,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,1375.3,5.4,1420.2,21.0,3316.8,26.6,5821.1,52.6,9460.8,173.4,15951.7,298.2,26463.3,246.8,52918.5,1529.7
HII,1260.3,14.3,1355.7,17.8,2816.5,46.1,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,68.8,3.7,64.7,2.6,151.8,4.7,160.5,5.1,235.3,6.8,509.1,12.8,679.2,25.1,1052.6,64.7
HII,62.9,3.3,28.7,2.8,92.2,6.7,68.9,4.8,74.3,4.0,188.1,8.7,317.8,15.0,567.7,53.5
HII,100.2,4.3,97.5,5.8,270.5,6.1,284.8,8.4,382.3,20.7,651.4,27.3,1060.3,17.9,1882.4,115.4
HII,305.2,3.8,234.5,7.4,590.7,18.6,870.5,15.7,1267.9,52.6,1872.5,68.8,2689.0,46.2,4363.6,197.0
HII,71.4,3.4,78.7,4.0,173.9,9.8,168.8,5.9,230.9,10.9,378.3,13.6,553.7,8.7,884.1,63.1
HII,185.9,2.7,209.3,18.5,389.5,10.3,524.9,16.8,868.5,62.0,1340.6,72.6,2149.8,197.0,3474.0,219.3
CAGB,122.4,2.4,130.3,2.1,142.8,2.5,98.9,3.1,78.7,2.3,63.5,2.2,55.0,1.5,60.3,2.3
HII,42.9,7.6,29.3,4.9,103.2,4.9,84.1,4.7,71.1,3.1,120.9,5.3,153.3,8.5,283.6,42.7
OAGB,8.0,0.3,13.5,0.3,12.8,0.3,8.8,0.4,8.7,0.8,10.6,1.5,10.2,0.9,8.2,0.4
HII,98.5,6.1,54.0,3.1,174.0,5.9,133.1,5.1,124.5,5.6,245.7,11.7,380.1,16.2,713.2,50.4
HII,165.6,10.1,90.6,2.5,276.8,7.6,226.9,4.2,234.4,2.9,460.1,7.1,671.6,6.8,1228.1,71.9
STAR,110.1,2.8,64.4,2.1,51.8,2.3,43.1,2.8,30.5,1.5,20.7,1.7,16.4,1.2,12.6,0.7
CAGB,123.1,1.6,139.9,3.6,148.7,3.4,120.2,2.7,102.8,2.2,90.3,1.9,77.6,1.8,73.0,2.9
HII,133.6,4.9,70.3,3.7,210.4,6.2,230.0,5.6,357.9,10.7,861.5,25.3,1540.5,35.8,3085.6,182.8
CAGB,137.2,2.4,133.6,2.5,135.9,2.1,95.7,1.7,75.9,2.3,66.7,1.7,52.4,1.7,39.9,1.5
YSO4,130.3,3.7,222.0,3.3,233.6,5.0,182.4,4.8,230.6,6.8,420.6,10.7,511.5,12.2,654.4,27.1
YSO3,32.0,2.4,26.5,1.5,68.7,3.9,54.7,2.9,89.7,5.0,255.5,14.8,408.1,10.6,658.8,54.5
HII,57.8,3.8,26.7,2.6,88.4,3.5,57.2,3.5,39.6,4.3,65.8,7.8,92.1,4.9,180.8,15.6
OAGB,47.2,3.9,126.7,4.5,106.8,5.0,67.9,4.3,55.6,1.6,70.8,1.2,62.9,1.1,46.1,3.4
OAGB,55.9,3.9,147.8,4.3,121.4,3.6,75.5,3.3,62.4,1.8,81.2,1.6,71.8,1.1,52.1,3.3
OAGB,101.1,3.6,367.6,8.9,278.5,7.7,154.0,4.5,120.6,2.1,157.8,1.9,134.9,1.6,92.5,4.5
OAGB,62.5,3.3,173.1,3.3,138.4,3.8,82.3,4.1,72.1,2.1,94.8,1.6,83.6,1.4,60.6,3.2
OAGB,88.9,3.1,274.0,2.8,213.6,2.6,121.0,3.1,103.4,1.7,136.8,1.5,117.4,1.4,83.3,3.3
OAGB,63.0,3.4,184.2,3.0,149.3,2.4,88.5,2.6,76.7,1.4,100.2,1.5,88.0,1.1,61.6,3.0
HII,324.6,3.9,355.4,11.0,726.2,27.4,669.8,21.4,1135.9,43.6,2732.3,71.5,4329.4,65.2,7275.2,340.3
HII,-99.9,-99.9,-99.9,-99.9,932.8,27.9,863.8,30.8,1484.2,47.4,3577.5,77.0,5679.3,96.2,9445.2,283.1
HII,-99.9,-99.9,-99.9,-99.9,929.6,25.6,855.8,27.3,1467.2,47.3,3558.0,74.7,5668.3,96.4,9430.9,275.0
OPAGB,130.8,3.8,208.7,3.4,212.1,2.5,176.6,2.7,183.2,2.2,225.9,2.6,219.6,2.5,200.3,7.8
RSG,295.5,2.0,765.0,11.8,721.4,10.9,496.4,6.6,442.8,2.9,638.6,2.8,561.7,2.4,386.1,12.5
HII,191.0,2.8,208.3,2.2,337.7,2.7,340.4,2.9,369.2,2.4,536.3,5.8,675.6,8.6,1059.0,33.0
HII,165.9,3.3,177.4,3.7,266.3,12.3,252.4,8.1,260.8,7.1,342.3,15.7,401.2,16.8,605.2,29.5
RSG,4724.5,64.3,4029.5,52.2,5976.3,49.2,6772.6,50.5,7174.5,54.1,8770.2,88.5,9983.6,274.6,9678.5,305.8
RSG,5145.8,36.4,4907.6,11.7,7260.7,14.9,8203.1,18.5,8573.8,42.4,9881.9,39.4,10430.1,45.3,10586.1,252.4
RSG,172.7,1.4,227.4,0.8,183.0,0.8,123.6,0.9,95.4,1.2,108.5,1.4,97.1,1.7,63.6,1.6
CAGB,98.0,3.9,108.4,1.9,114.4,4.3,81.3,3.1,59.0,1.4,49.1,2.5,40.3,1.9,37.0,1.9
RSG,164.4,1.1,405.0,1.3,369.5,1.1,248.0,1.2,220.2,1.3,302.9,1.6,258.5,1.5,175.7,4.3
YSO3,82.2,2.7,43.3,2.1,135.8,5.7,90.8,3.5,103.4,3.9,296.2,8.1,496.5,16.5,900.1,54.9
OAGB,103.2,2.5,167.7,2.4,170.6,2.7,120.5,3.1,99.4,2.2,126.5,3.6,109.6,3.0,86.5,3.3
YSO3,20.3,1.9,9.5,1.2,28.8,0.9,20.0,1.1,22.3,2.2,54.3,5.1,81.0,4.5,136.2,13.9
CAGB,133.8,2.1,171.9,3.2,187.5,2.7,147.0,3.1,126.2,1.9,114.4,2.3,100.9,1.7,104.3,3.8
YSO3,16.3,2.2,9.5,1.6,28.8,2.0,19.6,1.5,22.7,3.2,51.4,4.7,71.1,3.8,127.1,18.2
YSO3,14.0,1.5,8.9,1.7,30.6,1.7,20.8,1.5,19.4,2.1,39.9,2.9,57.4,2.1,101.0,13.7
YSO3,30.2,3.3,40.6,1.6,82.3,4.0,82.7,3.1,137.5,4.1,299.9,8.9,443.1,10.5,676.7,57.8
HII,40.0,2.1,20.0,1.9,69.2,2.5,46.4,2.1,33.8,2.2,58.2,4.6,82.1,5.1,160.0,12.9
HII,58.1,1.8,26.9,1.6,92.8,3.0,72.7,2.4,61.9,2.6,92.3,5.0,124.7,4.0,225.5,13.5
CAGB,464.3,3.8,418.7,2.2,436.5,3.8,338.5,3.3,257.4,2.3,206.0,2.2,163.9,2.3,133.3,3.6
HII,20.1,2.5,21.8,1.4,49.2,2.3,49.2,1.7,75.4,3.5,130.0,6.5,197.0,9.3,311.5,30.3
HII,139.6,10.8,97.7,8.4,289.6,26.2,258.4,25.5,331.6,35.4,684.0,100.2,1096.0,79.6,1933.6,201.7
HII,10.2,2.0,8.4,1.5,20.6,1.4,15.7,1.2,17.9,2.3,44.4,4.8,66.8,2.1,110.4,18.3
HII,114.8,3.4,66.0,2.7,180.4,6.6,153.9,5.7,219.9,85.7,551.7,49.0,981.3,33.0,1973.2,109.6
HII,39.7,2.1,62.2,1.9,95.0,2.8,72.3,2.8,101.6,4.0,207.0,7.4,290.6,8.9,440.3,25.2
YSO3,33.8,2.4,17.2,1.4,54.5,2.5,34.4,1.9,37.5,2.5,107.2,5.6,180.5,8.2,318.9,27.0
HII,163.0,7.4,159.7,8.6,371.9,9.9,376.3,4.8,477.9,17.1,894.8,24.1,1293.2,30.5,2172.8,134.3
HII,101.3,7.7,85.1,8.1,228.9,23.0,199.5,20.2,218.0,26.9,371.1,41.0,559.5,18.7,916.4,101.0
HII,96.4,2.7,150.5,6.1,252.8,7.7,271.2,10.8,411.6,24.3,633.8,31.8,908.1,21.8,1360.5,72.1
HII,56.8,2.8,27.2,3.0,89.6,4.4,64.4,3.4,55.8,3.4,129.2,7.0,217.7,8.1,422.3,37.7
HII,59.6,3.0,40.4,1.9,127.4,8.3,107.6,4.0,124.3,3.4,268.0,8.4,413.3,15.5,668.3,49.6
HII,15.2,2.1,7.9,1.5,28.3,2.4,17.1,1.7,12.3,1.7,22.4,3.1,30.2,2.4,53.6,8.4
RSG,242.0,3.3,704.1,28.8,619.8,25.1,418.3,15.0,369.3,3.4,519.9,2.1,457.4,1.8,323.8,16.7
YSO4,300.7,3.7,429.3,7.9,486.4,14.0,350.0,12.9,352.5,16.5,578.0,30.7,703.0,29.5,932.1,37.0
HII,23.0,3.0,22.7,2.2,44.6,2.2,38.7,1.7,49.5,3.2,127.0,8.3,220.9,8.9,404.5,45.0
CAGB,38.6,4.1,94.2,4.9,119.4,3.4,115.5,5.2,103.1,5.4,99.2,4.4,95.0,3.6,111.9,9.2
YSO3,1.7,2.7,3.3,1.7,6.2,1.1,5.2,0.9,7.0,0.9,14.3,1.3,17.6,1.2,26.1,4.7
RSG,85.7,2.4,54.4,1.9,41.6,2.5,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OPN,8.0,0.4,91.2,0.8,86.8,0.6,78.2,0.8,120.7,2.0,327.3,4.4,403.8,5.0,393.1,16.3
YSO3,14.4,2.4,9.6,1.4,23.2,1.2,16.7,1.2,16.8,1.6,29.8,2.5,43.2,2.7,68.8,9.6
YSO3,35.0,2.4,69.3,2.5,125.8,1.8,114.5,1.8,241.6,4.3,627.5,11.5,828.9,13.4,1033.7,61.5
CAGB,131.5,1.6,143.6,1.0,156.8,1.2,107.6,0.9,86.6,2.1,72.9,1.7,64.8,1.4,69.4,2.0
STAR,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,261.9,3.6,196.8,2.4,135.1,2.7
YSO3,106.6,6.6,65.0,2.8,152.1,4.8,95.2,3.8,83.8,4.0,176.3,14.8,271.8,15.8,494.7,32.2
CAGB,301.4,1.7,295.5,1.2,296.5,1.1,245.6,1.1,199.3,1.7,160.5,1.2,130.5,1.2,103.8,2.5
CAGB,217.9,2.6,239.5,2.0,259.5,1.8,196.9,1.7,157.6,1.8,134.0,2.2,111.6,1.5,99.3,2.9
OAGB,8.4,0.3,12.5,0.4,11.7,0.4,8.6,0.3,7.0,0.4,6.8,0.7,6.4,0.6,5.1,0.3
OPN,0.9,0.6,1.5,0.8,0.3,0.6,1.1,0.6,3.5,1.6,2.0,0.9,2.6,1.3,17.7,17.0
CAGB,55.7,0.8,153.2,1.8,176.5,1.6,262.9,2.2,368.6,2.6,455.6,4.5,458.7,5.5,474.7,15.1
CAGB,53.6,2.8,144.5,3.2,165.9,4.1,246.9,4.4,349.2,5.5,438.4,10.1,437.6,13.3,453.3,24.0
OPN,4.3,0.8,5.2,0.8,10.3,0.7,9.2,0.9,18.3,2.1,25.4,1.6,35.3,1.6,73.2,10.9
OPN,0.8,0.8,1.4,0.5,2.7,0.9,2.2,0.7,3.9,1.3,5.9,1.3,6.9,1.1,11.8,4.1
HII,71.0,2.7,49.1,2.6,149.4,5.0,119.3,6.0,108.3,8.0,204.4,12.2,295.7,10.6,501.9,30.9
CAGB,37.4,3.8,106.5,3.5,122.5,4.6,171.2,5.2,230.4,6.9,274.8,9.6,267.4,12.4,277.8,21.5
RSG,364.9,2.8,959.8,3.9,828.5,3.9,524.6,2.6,429.2,2.3,527.1,3.6,429.8,3.4,268.2,6.8
OPN,0.8,0.7,1.2,0.7,0.5,0.9,0.6,0.9,2.6,1.3,1.4,1.3,3.0,1.2,10.7,13.4
OPN,5.2,1.0,6.6,0.6,8.7,0.5,12.8,0.9,29.5,2.4,46.5,1.8,64.0,1.7,123.4,16.5
CAGB,316.2,1.6,460.4,5.5,509.7,5.7,443.2,4.3,424.2,3.6,408.2,2.7,376.4,3.5,427.2,12.6
RSG,148.6,1.4,399.9,2.1,347.5,1.3,224.6,1.4,207.5,1.1,313.5,1.6,272.0,1.7,187.8,4.9
CPAGB,57.2,1.3,108.2,1.5,190.6,1.8,171.7,1.7,169.0,1.9,186.6,2.2,217.7,2.2,363.6,12.7
CPAGB,18.3,0.8,33.0,1.0,69.6,0.8,61.2,1.1,75.5,3.5,112.9,1.5,135.6,1.6,185.3,9.0
OAGB,32.7,0.9,35.3,0.8,32.4,0.7,25.4,0.7,19.7,0.9,17.0,2.3,14.4,1.6,10.2,0.4
CAGB,173.3,1.6,243.7,1.0,271.5,1.6,241.2,1.3,231.0,1.9,231.4,1.9,214.7,2.1,217.7,5.7
OPAGB,45.3,1.0,79.4,0.8,80.3,0.9,65.2,0.9,63.3,1.2,70.7,1.2,68.0,1.3,61.7,2.1
OPN,0.9,0.9,1.1,0.5,2.0,1.0,1.8,0.8,3.9,1.2,6.7,1.3,9.3,1.3,15.3,6.6
CAGB,155.8,1.6,150.4,1.3,147.8,0.8,115.4,1.0,96.3,1.6,81.1,2.1,64.6,1.8,47.4,1.3
YSO3,43.2,4.3,21.2,1.9,64.4,1.7,41.0,1.5,39.7,2.7,89.4,4.8,150.8,5.7,311.2,28.3
CPAGB,107.1,1.2,100.7,1.1,219.6,1.7,185.3,1.3,168.1,1.7,184.0,2.4,203.7,2.5,232.7,6.9
HII,3.3,0.4,4.1,0.2,12.4,0.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,4.2,0.2,4.5,0.3,12.6,0.5,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
YSO3,64.9,2.6,31.6,2.3,110.3,3.6,86.1,3.6,139.4,5.5,419.9,9.6,825.2,20.5,1765.2,119.7
YSO3,51.0,2.4,23.9,2.8,76.1,3.9,45.5,3.4,42.2,3.8,111.8,7.2,186.7,8.9,377.3,34.4
HII,98.4,3.7,74.7,2.6,146.0,4.3,119.5,4.4,108.8,5.5,157.6,11.6,206.4,7.7,367.3,19.9
HII,78.0,1.5,58.9,4.5,204.1,22.7,181.3,14.9,263.5,15.3,596.1,32.9,933.3,22.8,1676.7,148.5
YSO3,42.8,3.1,19.9,1.4,63.0,1.4,41.3,1.4,36.9,2.1,78.4,10.9,121.7,3.9,234.3,17.4
CAGB,171.9,1.4,178.8,1.5,201.6,1.4,136.3,1.4,99.4,0.9,81.6,0.9,67.7,0.9,57.8,1.6
STAR,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,337.2,3.6,251.0,3.5,172.4,3.4
OPN,2.5,1.0,5.3,1.5,7.9,4.5,10.5,2.6,15.2,2.2,25.7,2.2,30.1,1.6,43.0,14.6
CAGB,188.4,1.5,193.0,1.1,199.1,1.6,157.1,1.2,125.8,1.0,107.2,1.5,88.7,1.1,74.3,2.0
YSO3,36.4,2.7,29.5,2.2,53.7,1.5,40.0,1.3,36.4,2.2,57.1,8.0,72.5,5.5,98.1,7.7
CAGB,237.3,2.3,304.3,1.7,320.6,2.1,256.7,2.0,221.3,1.8,210.7,1.6,188.0,1.4,186.1,5.1
CPAGB,69.3,1.1,84.0,1.4,188.8,4.0,178.6,3.9,158.3,1.9,167.2,1.8,215.8,2.3,363.7,13.6
CAGB,173.3,5.3,209.7,3.1,219.4,3.2,180.6,5.1,153.3,2.2,134.7,2.2,115.4,1.9,102.7,4.1
CAGB,112.6,1.6,141.7,1.5,150.1,1.5,115.5,1.5,95.4,1.2,87.5,1.1,78.4,1.1,77.9,2.4
STAR,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,448.5,4.4,336.2,2.9,230.1,4.6
CAGB,191.7,2.6,188.3,1.4,186.4,1.4,147.7,1.9,117.5,1.6,98.2,1.4,78.2,1.0,56.5,1.7
OAGB,34.8,1.4,70.5,2.6,64.4,2.9,45.0,3.4,38.7,2.3,42.9,4.3,38.3,3.1,30.8,1.8
YSO3,54.4,2.7,31.9,2.2,82.5,4.0,76.4,3.3,81.4,3.8,133.0,7.1,196.7,8.2,366.3,27.5
YSO3,52.6,2.0,32.4,1.7,72.9,2.0,56.2,1.7,44.1,2.2,53.1,3.8,62.4,4.2,98.6,5.8
HII,90.2,4.5,82.4,4.2,210.1,13.0,231.7,8.4,244.1,4.4,486.6,18.2,658.4,19.6,1018.4,75.1
CAGB,214.2,1.3,217.8,1.4,212.2,1.8,173.1,1.4,142.4,1.0,119.8,1.3,97.9,1.2,76.6,2.1
CAGB,137.7,2.1,168.1,3.0,178.1,4.9,141.8,3.4,126.5,1.8,114.9,1.9,96.4,1.6,85.3,3.4
YSO3,43.6,5.0,14.0,1.5,43.5,1.7,24.1,1.3,17.6,1.8,31.4,3.3,44.4,2.5,92.7,9.8
OAGB,155.6,1.9,362.3,2.6,362.1,2.9,244.6,2.4,230.3,1.7,322.1,2.2,292.7,2.6,239.2,7.0
HII,109.6,3.2,61.0,3.2,190.8,5.9,160.7,7.3,173.4,12.3,372.2,26.6,593.7,57.5,1088.2,62.4
CAGB,149.4,1.5,148.7,0.9,165.8,0.8,109.5,1.1,83.4,1.1,70.8,1.1,58.0,1.1,50.8,1.4
HII,353.6,4.3,368.6,11.3,831.8,28.8,955.2,24.3,1730.2,45.2,3436.7,74.6,5685.0,152.3,11409.6,521.7
HII,61.5,3.0,55.8,1.6,138.4,3.1,119.8,3.6,123.6,6.5,223.0,14.3,318.4,7.9,505.4,26.6
HII,442.6,30.4,374.2,56.3,1351.4,121.2,1095.8,109.3,1311.8,136.1,3452.2,325.4,7041.6,635.7,13919.3,1709.9
HII,139.3,4.4,72.4,3.3,249.3,5.6,183.9,4.7,184.3,6.6,428.4,13.5,794.8,30.5,1561.2,83.0
HII,359.0,14.7,335.5,15.3,884.0,32.1,951.4,25.9,1189.3,36.3,2329.2,87.3,3570.2,211.7,6030.1,367.1
HII,156.2,3.0,112.8,6.8,291.8,11.7,258.8,12.1,270.0,15.5,531.1,30.9,825.0,29.8,1414.3,84.7
HII,228.0,8.7,168.1,3.4,420.0,8.1,398.4,5.4,438.2,5.2,839.4,16.1,1191.9,16.4,1975.2,90.7
HII,-99.9,-99.9,-99.9,-99.9,1272.0,28.2,1792.5,72.6,2830.7,154.2,5669.0,237.7,9046.9,192.8,15503.4,424.4
HII,-99.9,-99.9,-99.9,-99.9,1284.8,29.8,1806.5,73.5,2844.2,145.7,5693.3,226.8,9042.4,200.2,15469.3,429.0
OAGB,35.1,1.1,88.8,1.3,82.5,1.5,56.8,1.2,39.2,1.3,35.0,1.6,30.4,1.8,21.5,0.9
HII,81.1,3.8,40.8,3.0,133.5,7.5,102.4,5.9,116.5,7.4,270.6,10.4,470.8,16.6,955.8,74.8
HII,87.8,3.4,54.2,2.6,133.2,7.4,113.9,4.3,114.3,5.1,187.7,8.7,274.7,9.6,479.6,32.1
HII,46.2,2.6,28.1,1.5,98.3,1.7,78.5,1.9,80.4,5.2,193.1,9.7,329.8,5.6,780.4,48.0
YSO3,64.5,2.9,29.0,2.4,102.5,3.5,67.8,3.3,65.7,4.3,158.0,7.6,268.4,10.1,553.4,40.9
HII,105.3,2.9,59.8,1.9,135.6,1.8,91.1,1.8,68.0,2.3,90.5,3.8,103.6,4.7,165.2,7.2
RSG,121.2,3.4,292.5,2.9,206.7,2.1,137.4,2.4,100.2,2.0,107.3,2.0,111.6,2.3,75.1,2.7
YSO3,82.2,3.1,70.8,3.3,132.9,4.5,107.8,3.6,123.6,5.7,236.8,11.8,324.5,18.4,481.2,28.4
STAR,-99.9,-99.9,2.5,0.2,1.9,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,5.4,0.5,3.5,0.2,2.2,0.4,2.3,0.5,1.5,0.6,0.9,0.7,0.3,0.4,-99.9,0.0
RSG,217.1,1.5,456.5,4.3,383.9,4.1,255.0,3.1,219.5,1.6,287.6,1.3,247.9,1.3,171.8,5.0
YSO3,45.7,3.1,29.6,1.3,73.4,2.4,52.8,1.9,63.3,3.2,141.4,9.0,205.5,10.5,312.1,21.1
OAGB,1065.4,5.6,1190.8,2.9,1065.2,2.8,868.9,2.9,663.4,5.5,582.6,4.4,506.5,3.3,344.1,8.1
YSO4,49.4,3.2,73.9,1.5,89.4,1.6,71.4,1.7,74.1,5.7,111.2,12.6,127.0,9.2,161.0,8.7
YSO3,45.4,3.1,19.1,1.3,62.0,1.6,38.1,1.5,39.9,2.1,111.3,6.0,187.9,9.3,363.2,26.6
CAGB,140.7,2.0,167.2,2.4,181.2,2.7,129.7,2.4,103.7,1.7,89.8,2.0,79.4,2.0,94.3,3.2
YSO3,104.0,2.8,80.5,4.2,183.7,7.1,154.5,7.6,216.2,18.7,663.1,33.8,1178.1,27.5,2223.7,131.8
YSO3,106.0,3.3,96.1,3.7,223.8,6.4,184.3,5.4,340.6,8.3,1039.8,30.1,1735.6,33.9,2913.7,153.2
YSO4,132.6,1.3,174.0,1.4,192.1,1.9,154.4,1.5,174.0,1.7,288.6,2.0,365.5,2.7,519.0,15.2
HII,75.7,4.4,62.6,3.0,157.2,5.6,155.8,6.3,167.7,6.9,281.9,12.8,391.6,15.6,620.5,41.5
YSO3,62.0,3.0,30.7,2.4,97.0,5.6,59.9,3.6,72.4,4.7,218.7,15.1,354.5,16.9,608.6,49.5
CAGB,55.6,3.1,155.7,3.1,227.2,4.7,297.5,5.7,396.2,10.4,492.7,15.4,531.8,13.6,579.3,30.1
YSO4,28.8,0.4,108.6,0.7,137.8,1.0,159.9,1.1,220.5,2.8,309.2,3.8,361.2,4.7,496.8,14.7
CPAGB,180.6,1.6,131.0,0.9,308.3,1.8,262.3,1.6,236.3,1.8,256.6,1.8,303.2,2.1,424.0,11.5
CAGB,61.7,2.0,156.6,2.9,189.3,4.1,232.0,3.6,296.2,4.8,350.4,9.9,346.0,12.6,331.6,14.5
CAGB,236.6,2.3,327.3,5.2,352.3,5.7,295.5,5.4,263.9,2.1,254.9,1.9,229.7,1.7,233.4,7.9
HII,-99.9,-99.9,52.9,5.1,194.4,24.6,174.7,10.6,210.8,7.7,461.1,16.1,724.3,33.4,1214.4,114.5
HII,98.3,3.0,52.2,2.3,182.6,6.0,128.6,4.9,110.0,6.5,223.4,15.8,339.9,52.7,582.1,32.3
HII,83.2,7.5,66.2,2.6,157.4,4.8,140.1,4.6,138.8,4.5,283.5,10.8,441.7,18.6,738.2,54.0
HII,119.6,3.8,98.1,4.3,234.1,10.6,217.4,7.9,231.3,3.9,476.0,8.6,708.3,8.9,1195.8,72.0
HII,81.5,6.4,66.3,5.9,186.3,12.0,182.0,10.7,184.8,9.0,375.6,18.8,589.6,35.4,976.4,94.8
YSO2,696.0,7.9,214.2,7.5,653.6,18.8,1621.0,22.2,2034.1,66.0,2276.1,88.5,3698.0,51.3,7940.6,357.0
YSO3,113.4,4.6,52.3,2.5,181.3,4.7,121.3,3.4,129.0,4.4,347.4,10.1,587.7,17.9,1177.6,68.0
HII,63.2,2.9,31.6,2.3,114.1,2.3,77.6,2.0,58.1,2.0,114.5,9.3,161.8,6.2,296.3,19.6
OPN,1.9,0.8,4.9,1.0,1.6,1.0,0.8,1.0,5.7,2.0,6.8,1.8,8.7,1.6,27.9,20.7
CPN,2.5,0.8,2.0,0.5,5.7,0.7,4.1,0.8,5.5,1.3,6.9,1.7,8.9,1.5,15.4,3.0
RSG,79.0,3.2,109.9,2.3,103.1,3.4,74.7,2.9,57.3,1.5,69.9,2.0,60.5,1.9,53.4,2.7
OAGB,73.0,2.1,109.6,3.6,81.6,5.2,53.5,2.9,47.1,1.4,52.6,0.8,45.4,0.7,30.9,1.9
OAGB,64.1,3.6,74.2,2.9,60.6,2.2,43.8,2.9,34.4,1.4,34.8,0.7,30.3,0.6,22.2,1.4
OAGB,52.1,2.6,57.0,2.1,47.8,5.0,37.6,4.0,28.2,1.4,26.7,1.1,23.5,0.7,17.3,1.4
OAGB,57.9,2.8,68.6,2.6,57.1,3.0,43.1,2.6,32.0,1.3,30.7,0.8,26.7,0.4,19.2,1.3
OAGB,57.7,2.5,88.4,2.5,70.0,4.1,48.2,3.4,36.0,1.4,37.5,0.9,32.8,0.8,23.1,1.5
OAGB,86.0,2.6,116.5,3.1,88.6,2.8,58.7,2.6,46.7,1.1,50.9,1.0,43.4,0.6,29.6,1.5
CPAGB,21.8,1.0,33.7,0.8,68.7,1.4,59.5,1.0,69.9,2.7,103.7,1.6,122.0,1.5,165.0,8.1
YSO3,45.5,3.2,18.6,1.3,65.0,1.6,39.4,1.5,29.6,1.7,54.0,3.3,79.4,3.9,169.7,12.5
YSO3,53.1,4.6,23.2,1.3,76.4,1.6,45.1,1.3,36.4,3.8,79.0,5.5,119.5,5.4,233.9,17.4
CAGB,87.8,1.9,86.3,1.9,82.1,2.0,64.1,1.9,51.4,0.9,42.2,1.2,35.3,0.8,27.0,1.1
RSG,100.9,2.8,272.7,2.5,220.8,1.7,132.9,3.8,128.5,1.9,195.5,2.1,168.2,2.1,119.3,4.1
CPAGB,17.4,0.4,19.9,0.8,49.2,2.2,54.8,2.3,58.9,1.3,72.8,1.5,109.0,1.9,146.5,8.3
YSO3,42.4,10.6,15.6,9.0,56.2,2.1,35.1,2.3,30.1,2.1,70.0,4.3,114.8,4.8,217.5,16.7
CAGB,105.6,1.8,125.8,1.9,133.4,2.1,98.1,1.6,78.6,1.6,66.3,2.0,58.8,1.8,66.5,2.4
YSO3,53.5,4.4,21.9,2.5,80.0,6.3,49.6,4.2,37.8,3.6,61.2,5.1,82.7,3.7,173.2,19.2
YSO3,19.8,1.9,9.1,1.4,30.6,1.3,19.4,1.2,13.8,1.5,22.8,5.8,30.2,2.5,54.1,6.3
YSO3,45.2,2.4,18.5,1.5,64.4,1.5,40.0,1.3,35.6,1.4,73.3,2.6,105.5,6.2,201.9,14.5
YSO3,67.7,2.4,42.3,2.8,116.3,3.7,95.3,3.9,154.5,4.8,489.8,15.5,871.4,29.3,1646.6,105.8
OPN,2.1,0.2,10.7,0.8,8.3,0.5,11.2,0.5,26.3,2.3,35.4,2.3,48.6,1.7,88.1,8.5
YSO4,1045.1,31.2,3729.3,123.4,4111.9,51.3,3366.9,95.8,4819.6,215.6,8874.8,409.7,10920.1,237.6,13785.1,622.0
HII,78.7,3.6,55.7,2.6,182.6,12.4,153.6,4.6,167.5,8.3,332.0,12.7,489.4,7.1,773.6,56.7
YSO3,41.3,2.1,24.0,1.7,62.3,1.7,47.4,1.5,76.9,2.4,244.6,5.8,436.1,18.5,780.5,53.8
HII,17.0,3.1,22.2,1.8,55.0,3.7,64.5,2.7,93.5,4.3,187.4,14.4,279.8,23.1,469.3,60.6
HII,-99.9,-99.9,-99.9,-99.9,196.8,20.1,232.7,21.2,374.4,31.2,802.8,54.8,2350.9,79.0,4023.8,217.5
HII,-99.9,-99.9,-99.9,-99.9,203.7,18.7,231.9,19.5,378.4,23.0,799.8,46.8,2348.8,71.7,4017.4,203.0
HII,122.1,3.3,72.0,2.4,264.6,6.9,226.5,6.0,249.6,5.9,530.3,16.6,887.0,45.5,1646.4,80.6
HII,42.4,1.9,25.9,1.3,73.7,1.7,59.1,1.3,85.8,2.2,256.1,6.0,517.6,15.4,1117.8,65.2
HII,113.6,1.7,81.7,1.6,272.3,4.7,254.4,7.7,291.1,15.9,537.4,42.3,837.4,17.4,1475.4,54.7
HII,62.3,4.7,35.2,3.2,128.7,9.8,98.6,8.5,97.2,9.2,212.0,21.8,335.0,42.5,587.9,59.3
HII,48.7,3.7,25.8,1.6,86.1,1.2,61.1,2.2,58.7,2.6,127.2,4.1,205.9,7.9,399.6,27.8
YSO3,60.7,2.7,26.3,2.7,87.7,4.0,52.6,3.6,54.2,3.9,147.2,6.4,258.8,9.8,532.3,44.8
YSO2,32.3,1.6,18.5,1.7,56.8,2.2,58.5,1.8,63.6,2.6,87.4,3.8,117.2,3.6,205.0,16.1
HII,105.5,10.1,82.4,4.5,206.9,10.8,204.5,7.9,248.9,6.6,452.6,25.0,704.4,25.3,1159.4,101.3
YSO3,239.1,3.2,270.1,8.0,274.2,13.2,261.0,11.2,240.5,15.1,217.0,21.5,185.0,10.2,154.9,7.8
OAGB,4.3,0.3,8.8,0.2,6.3,0.2,3.6,0.3,4.0,0.6,6.1,0.6,5.6,0.4,4.0,0.2
YSO3,140.3,2.4,127.3,3.5,323.8,5.8,297.8,8.8,476.0,19.1,1113.7,54.5,1745.0,40.3,2990.5,122.1
HII,39.1,2.3,22.3,1.8,78.8,1.8,49.6,1.5,43.9,6.3,84.8,19.2,120.2,13.0,214.0,15.8
HII,16.8,2.0,9.0,1.5,31.3,1.2,19.6,1.3,15.3,1.7,28.5,4.1,39.6,3.1,72.1,9.2
HII,35.1,2.0,23.6,1.5,67.9,2.4,52.6,1.7,55.9,2.1,109.9,3.6,151.7,3.7,248.9,17.6
HII,18.8,2.1,21.3,1.4,48.7,1.6,37.9,1.5,44.2,2.2,93.2,7.4,122.0,6.1,187.8,16.9
YSO3,6.2,1.9,4.6,1.6,16.9,1.6,12.0,0.9,11.0,1.1,18.0,1.4,25.5,1.7,49.9,5.4
CAGB,110.2,1.3,101.3,2.1,100.1,2.5,88.9,1.8,78.9,1.4,74.1,1.5,70.1,0.8,68.1,2.7
YSO3,90.0,2.5,87.2,2.6,149.4,3.8,107.3,3.2,104.5,5.1,163.3,10.6,193.3,6.8,250.7,11.9
HII,30.6,1.6,14.6,1.7,50.9,1.3,33.1,1.7,26.6,3.2,55.3,7.4,94.3,6.3,173.8,14.7
HII,86.9,3.4,57.6,2.5,177.4,5.8,145.3,8.2,141.3,13.8,304.8,32.6,497.6,26.0,951.8,55.5
CAGB,71.4,0.6,66.8,0.5,66.6,0.6,50.0,0.7,38.3,0.4,30.3,0.6,24.4,0.7,18.8,0.5
HII,19.4,1.7,29.2,1.6,76.9,1.6,100.8,2.0,142.1,4.0,279.4,13.7,423.2,17.3,661.7,49.2
YSO3,41.1,1.8,18.6,1.3,57.3,2.1,35.0,1.4,24.8,1.6,40.5,4.0,44.7,3.5,74.4,5.2
YSO3,57.1,4.1,38.1,3.4,105.9,4.3,127.0,4.1,206.9,6.5,457.5,16.7,726.9,29.1,1271.7,110.2
YSO3,73.1,3.9,44.5,2.0,100.3,4.2,67.8,3.7,54.5,4.9,88.9,7.8,124.8,8.4,259.2,17.2
CAGB,182.9,1.6,185.6,1.3,198.8,1.9,133.3,1.3,98.6,1.8,83.0,1.7,67.5,1.5,64.1,1.8
RSG,125.9,1.4,365.2,5.1,311.0,3.1,188.8,1.5,178.1,1.2,272.8,1.6,238.5,1.2,160.7,5.1
STAR,13.2,0.8,9.3,0.8,9.9,1.2,7.5,1.0,8.9,0.8,11.1,0.7,10.1,0.7,15.3,1.6
YSO3,81.0,2.9,36.2,2.8,135.2,7.7,91.6,4.9,99.0,4.8,233.4,7.9,336.4,16.5,630.0,48.2
CAGB,134.4,1.8,176.5,1.8,187.5,2.0,141.9,1.8,117.5,1.7,104.9,1.8,93.5,1.5,100.3,3.2
CAGB,146.0,1.3,182.3,1.3,197.5,1.4,153.5,1.8,136.5,1.6,129.9,1.7,114.1,1.8,112.6,3.1
HII,170.2,4.8,168.0,10.8,302.6,18.0,315.9,16.6,420.5,23.7,697.0,44.2,933.5,37.0,1470.7,103.6
CAGB,75.8,1.5,89.3,1.3,96.0,2.3,68.9,1.7,54.8,0.8,47.2,1.4,41.7,0.8,43.4,1.7
CAGB,202.7,1.9,192.6,2.0,189.6,1.8,151.0,1.4,114.9,1.2,89.5,1.5,71.5,1.0,56.1,1.7
CPAGB,23.7,0.5,32.8,0.7,88.4,1.4,104.2,1.6,101.9,1.7,115.0,1.7,165.8,1.8,187.0,7.2
CAGB,32.2,2.5,86.3,2.3,105.0,3.4,126.3,3.5,170.2,5.5,221.2,9.4,251.2,12.3,250.6,16.4
RSG,104.8,3.4,164.6,3.5,155.9,4.1,108.3,4.3,93.8,2.4,125.4,1.7,108.4,2.0,83.0,3.9
HII,251.0,2.8,316.6,1.9,660.8,2.9,841.2,4.3,1840.9,10.3,4802.7,20.2,8049.1,30.7,14231.0,386.1
CAGB,218.8,3.1,240.5,7.6,240.9,9.1,191.5,6.2,161.6,2.5,149.8,1.8,128.3,1.7,109.2,5.2
RSG,110.8,3.0,69.6,1.7,60.5,3.7,48.6,2.8,38.6,1.7,31.5,1.7,26.1,2.4,25.6,1.5
YSO4,44.3,2.7,55.9,1.9,82.3,1.8,60.6,1.7,58.0,3.4,83.1,13.4,94.9,12.2,149.2,8.7
RSG,251.5,2.5,376.6,1.6,330.9,2.3,213.8,1.5,158.7,1.4,189.8,1.9,169.3,1.3,122.1,3.3
CAGB,6.7,0.5,4.0,0.3,3.6,0.3,2.5,0.5,2.4,0.4,2.4,0.9,1.7,0.9,1.2,0.1
YSO3,58.9,3.0,27.7,2.7,85.2,3.7,58.3,3.1,57.3,3.7,143.0,7.3,260.2,12.3,554.4,46.3
RSG,87.3,2.5,79.8,1.9,70.6,3.4,52.1,2.8,41.5,1.8,38.7,2.1,32.8,1.8,25.0,1.3
CAGB,132.0,2.8,167.7,2.5,177.2,1.9,139.0,2.8,117.7,2.5,106.8,2.0,92.5,1.8,87.5,3.1
HII,38.8,3.0,28.9,1.5,53.4,1.7,42.8,1.4,38.5,3.4,54.1,4.2,64.5,4.1,96.7,7.0
YSO3,87.7,2.5,71.6,2.2,134.9,4.2,93.9,3.7,93.3,3.9,184.6,7.4,278.9,10.0,495.7,24.8
HII,109.3,1.7,92.2,1.2,162.0,2.4,118.0,1.5,122.1,1.5,237.4,3.1,339.1,3.3,593.5,20.4
RSG,232.2,1.4,381.8,1.3,374.9,1.5,250.7,1.1,198.0,3.2,243.2,3.6,212.1,4.1,159.4,3.9
CAGB,107.2,3.1,95.0,2.1,90.1,2.2,71.5,2.6,56.8,2.1,45.5,2.5,35.9,1.9,23.6,1.1
CAGB,6.4,0.4,4.5,0.4,4.3,0.4,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
STAR,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,286.3,3.2,215.8,2.1,148.5,3.0
YSO2,1169.4,5.9,934.4,12.2,2232.2,30.2,3844.3,29.2,5217.1,70.1,7408.3,117.5,11508.5,132.6,22262.3,680.0
CAGB,116.6,1.7,122.1,1.8,119.8,2.1,96.7,2.4,76.3,0.9,63.7,1.5,51.8,0.9,38.6,1.4
CAGB,22.1,0.9,19.3,0.9,15.8,1.1,9.4,0.9,8.0,0.7,7.1,1.2,5.4,1.2,3.2,0.2
OAGB,33.5,0.9,32.0,0.7,28.3,0.6,23.9,0.9,18.3,0.7,15.0,1.0,12.9,0.9,9.4,0.4
CAGB,605.8,8.1,757.0,17.5,793.5,18.6,623.7,13.5,540.8,4.8,499.5,4.3,443.0,3.1,468.9,18.7
RSG,123.5,3.3,309.7,4.8,273.9,4.3,180.5,3.7,157.1,2.0,204.4,1.9,175.0,2.3,122.8,4.8
HII,57.8,3.7,87.5,2.4,125.1,3.9,124.9,4.5,149.4,6.0,232.3,10.3,314.4,19.3,469.6,28.4
RSG,984.4,75.8,1631.7,60.2,3135.1,45.7,5248.2,71.6,7881.6,59.5,11944.9,95.3,15436.0,389.9,18778.1,1179.2
YSO3,76.4,3.1,47.6,2.5,127.6,5.8,118.6,4.2,141.1,4.7,241.4,7.7,347.2,9.4,668.0,44.0
HII,55.8,6.8,31.9,2.2,98.0,4.0,66.2,3.3,56.0,3.7,121.9,8.7,214.9,9.5,401.1,38.8
YSO3,47.2,2.7,23.7,1.7,73.1,1.6,48.4,1.4,48.2,2.2,129.1,4.6,230.5,11.9,434.2,30.5
HII,50.4,4.6,32.8,2.4,63.6,2.9,40.1,2.9,30.3,3.4,38.2,5.6,44.8,3.2,72.3,6.4
HII,95.3,4.2,67.4,2.7,123.5,5.1,79.7,4.5,55.7,3.1,75.4,2.0,79.4,1.3,129.6,8.0
OAGB,3.4,0.5,3.0,0.2,3.1,0.5,2.4,0.4,1.8,0.5,1.0,0.7,0.7,0.6,0.4,0.1
CAGB,71.9,1.1,68.4,1.2,71.2,1.5,47.9,1.3,33.6,0.7,27.9,0.8,22.8,0.7,17.6,0.7
OAGB,712.8,5.0,1018.1,4.8,1067.6,5.2,885.0,4.7,851.3,4.6,1128.2,6.0,1200.2,9.1,1075.9,27.5
OAGB,3.8,0.4,2.5,0.4,2.3,0.4,1.9,0.3,1.3,0.7,0.9,1.0,0.6,1.0,-99.9,0.0
RSG,175.4,2.0,512.8,4.1,458.4,3.8,280.4,2.3,243.4,2.2,330.0,2.0,275.2,1.6,187.8,5.5
OAGB,4.6,0.5,2.8,0.3,2.5,0.5,2.0,0.4,1.4,0.4,0.8,0.5,0.7,0.7,0.6,0.1
OAGB,54.0,2.0,75.6,0.9,63.7,1.1,46.7,1.2,35.8,0.9,36.4,1.2,30.3,1.0,20.1,0.9
CAGB,89.5,0.8,80.3,0.7,76.7,0.6,54.1,0.5,39.8,0.5,34.1,0.5,26.5,0.4,18.1,0.5
OPN,1.1,0.8,4.3,0.7,3.2,0.6,4.4,0.8,9.0,1.9,12.3,1.1,16.3,0.9,29.6,6.3
CAGB,29.7,0.5,18.5,0.5,18.4,0.4,14.3,0.5,11.6,0.5,9.7,0.5,7.3,0.5,6.5,0.3
CAGB,30.4,0.4,19.0,0.2,19.0,0.2,14.3,0.4,11.3,0.4,9.6,0.6,7.1,0.5,6.9,0.2
CAGB,144.9,2.1,167.0,1.8,174.2,2.7,141.0,1.9,116.6,1.5,101.7,2.7,88.3,1.5,78.1,2.6
CAGB,100.1,1.4,113.4,1.5,123.7,2.6,89.7,2.0,71.9,1.4,63.8,1.4,56.3,1.0,59.1,2.1
OAGB,280.4,1.5,869.5,3.4,772.3,3.1,463.9,2.1,427.2,2.3,613.1,3.1,536.6,2.9,397.0,9.7
CAGB,122.9,1.5,140.7,2.3,149.7,2.9,110.3,2.7,87.9,1.8,75.6,2.0,67.4,1.0,72.3,2.6
CPAGB,74.6,2.7,116.6,2.2,232.1,1.9,202.9,2.7,191.2,2.2,211.7,2.1,253.0,2.8,469.9,19.3
OAGB,60.4,1.6,87.1,1.1,72.7,1.7,53.0,1.7,40.4,1.0,41.4,1.0,33.8,1.0,21.7,0.9
RSG,115.8,2.9,382.9,9.9,337.7,7.4,219.4,3.7,205.9,2.2,307.6,3.0,267.5,2.7,188.4,8.3
CAGB,45.9,4.5,38.6,2.5,41.6,2.3,25.6,3.4,17.7,3.1,14.6,1.6,12.7,1.5,13.2,1.2
CAGB,70.1,3.3,140.0,3.2,145.3,3.7,170.9,3.8,194.3,6.5,212.6,12.0,195.8,8.3,217.8,11.3
RSG,217.4,1.9,301.2,4.4,285.8,4.3,196.1,2.8,153.8,1.3,177.0,1.8,152.8,1.2,111.4,3.7
CAGB,162.8,2.6,202.0,3.6,209.3,3.7,165.4,2.7,139.8,1.7,124.6,1.5,107.1,1.6,97.9,3.6
CAGB,51.5,5.0,121.4,2.9,155.8,3.9,145.8,4.5,123.7,2.1,112.9,1.8,105.6,2.2,114.5,7.8
OAGB,58.2,3.5,158.5,3.2,166.8,4.8,103.4,4.6,108.7,5.7,173.8,8.2,181.5,6.2,143.3,8.0
OAGB,71.5,2.6,179.7,2.7,190.7,2.4,117.9,3.3,124.5,2.4,191.8,2.1,179.9,2.3,136.0,5.6
HII,59.3,3.8,31.2,1.7,104.5,2.0,88.7,2.2,77.9,2.1,144.4,5.8,222.0,8.6,435.5,28.6
RSG,160.1,1.9,214.2,3.6,243.9,4.6,162.4,3.4,121.7,1.4,140.8,1.1,128.4,1.3,104.0,3.7
HII,58.5,4.5,35.8,1.7,115.3,2.7,107.5,3.6,121.2,4.3,235.4,10.2,335.7,9.1,552.6,38.0
HII,50.3,4.0,22.3,2.7,72.6,3.5,45.6,3.2,34.0,4.5,69.3,6.8,101.1,3.3,190.4,19.4
CPN,18.4,1.0,18.5,0.9,45.2,1.1,38.6,0.9,54.2,3.3,72.5,1.5,92.7,1.5,143.4,9.0
OPN,0.5,0.6,0.8,0.8,0.3,0.7,0.5,0.6,0.8,0.9,0.8,1.3,0.8,1.1,10.4,16.1
HII,79.8,2.0,43.5,1.1,133.1,1.9,126.2,2.2,130.3,2.8,251.3,8.0,348.8,7.1,644.3,26.4
YSO3,82.0,3.3,75.9,2.4,131.4,3.7,89.3,3.4,98.8,4.6,207.7,8.6,296.7,10.5,489.3,26.0
RSG,279.9,1.9,526.4,1.7,455.9,1.6,273.4,1.1,206.8,1.2,264.7,1.5,225.9,1.4,153.8,3.8
RSG,105.0,2.9,129.6,2.1,122.1,2.9,91.6,2.8,81.9,1.6,113.6,2.2,104.0,2.0,91.9,3.9
CAGB,150.1,4.1,139.9,4.1,134.3,3.6,100.5,3.8,77.9,1.9,63.7,2.1,51.1,1.9,39.1,1.9
HII,103.6,3.5,78.2,3.6,217.4,9.1,183.3,8.6,212.1,12.4,441.5,24.5,682.6,31.8,1135.3,68.7
RSG,211.5,1.8,438.0,5.0,378.0,3.6,243.8,2.5,206.8,1.4,271.0,1.7,225.4,1.6,151.4,4.5
CAGB,319.1,3.5,333.2,3.0,344.8,3.9,273.4,3.2,227.3,2.3,199.4,2.3,166.6,2.3,141.4,4.3
HII,79.4,2.6,66.9,2.9,158.1,5.2,151.7,5.0,182.3,6.1,448.8,13.2,745.4,16.3,1288.3,72.2
RSG,137.3,2.4,85.8,2.1,71.3,2.9,54.3,2.5,39.6,1.9,27.6,1.2,21.0,1.4,14.9,0.7
CAGB,70.8,2.2,80.7,1.5,85.0,2.1,56.7,2.5,43.6,2.4,35.8,3.0,30.9,2.6,34.3,1.5
HII,347.1,3.6,663.4,10.4,932.9,18.4,850.8,16.7,1389.8,43.0,3041.8,78.4,4172.1,56.6,5789.5,204.0
YSO3,56.5,2.7,27.9,2.3,83.7,4.1,76.2,3.8,103.3,5.3,251.1,8.0,398.1,12.1,776.8,61.7
YSO3,53.3,3.1,21.4,2.1,70.4,3.4,43.4,3.0,35.6,4.0,79.1,6.8,128.4,4.6,268.2,23.6
YSO3,56.7,2.7,27.0,2.5,91.1,4.0,53.0,3.4,39.3,4.2,70.9,6.7,97.9,3.9,176.7,14.3
HII,114.9,2.8,104.8,3.8,278.8,5.0,279.1,5.1,334.7,6.4,674.2,18.0,1172.9,78.9,2019.7,93.2
HII,150.5,2.6,85.2,1.7,258.5,3.3,200.3,2.5,215.6,16.9,513.0,44.5,813.7,56.1,1513.7,55.2
HII,91.6,2.6,57.0,3.0,179.4,8.0,131.6,7.1,130.1,9.4,316.3,21.2,489.3,31.0,911.9,56.0
RSG,377.8,3.9,899.9,3.4,794.8,3.3,531.4,2.8,443.0,2.9,622.3,3.4,568.9,3.2,420.3,11.0
OAGB,313.9,1.8,444.3,1.8,545.2,2.1,456.3,2.1,462.5,2.9,602.0,3.1,555.7,3.4,463.4,11.4
YSO3,45.9,2.7,20.4,2.7,71.1,4.2,39.0,3.3,29.4,4.1,60.2,6.3,87.8,4.9,170.1,17.4
HII,95.6,3.9,53.3,3.3,160.6,5.1,136.2,4.7,130.0,6.6,272.0,13.7,428.9,26.0,790.8,51.0
YSO3,106.9,2.9,108.8,3.0,203.9,10.0,146.1,6.7,175.7,7.9,400.7,31.1,573.9,37.0,974.4,53.1
HII,197.3,12.7,130.5,12.2,400.1,43.2,389.8,39.3,551.3,56.6,1189.3,109.1,2063.6,96.0,4384.7,476.2
HII,309.4,30.3,262.5,14.6,656.8,35.9,722.4,23.1,1050.4,25.7,2039.8,39.2,3206.8,49.4,6297.4,562.6
CAGB,124.6,3.8,120.7,2.4,127.7,2.6,89.4,3.1,70.2,1.9,63.2,2.2,54.1,1.4,52.3,2.3
CAGB,226.9,1.9,153.1,1.8,132.3,1.1,104.4,1.4,77.8,1.0,52.4,1.4,35.7,1.1,22.6,0.7
STAR,11.8,0.3,7.7,0.3,6.4,0.4,5.1,0.4,4.1,0.4,3.1,0.6,2.0,0.6,1.1,0.1
CAGB,-99.9,-99.9,-99.9,-99.9,251.8,1.6,194.0,1.8,159.5,3.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,0.7,1.8,0.7,1.7,2.4,2.3,3.2,2.2,24.3,1.6,41.7,1.9,45.9,2.8,90.7,52.5
OAGB,85.7,1.6,174.0,6.4,153.9,6.0,107.8,3.8,106.3,1.9,133.8,2.4,129.0,2.1,105.0,5.4
HII,156.4,3.8,133.3,6.2,372.9,29.0,456.3,26.2,579.2,31.2,996.6,74.0,1527.2,57.1,2692.2,187.0
YSO3,50.1,2.9,54.1,2.4,90.2,3.3,68.0,3.0,88.7,5.1,179.7,7.1,264.3,9.8,400.3,26.5
RSG,1933.1,11.2,1598.7,9.4,3475.2,19.1,7017.1,30.6,9502.5,54.1,11073.6,93.4,13195.4,87.8,15735.5,404.5
CAGB,267.8,2.4,311.5,3.1,345.2,2.9,275.6,2.1,224.7,1.8,197.8,1.7,172.1,1.3,157.1,4.6
YSO3,55.0,3.6,38.2,2.2,92.5,5.3,61.6,3.3,61.7,3.9,122.9,9.0,195.5,13.6,369.2,29.2
OPN,0.7,0.9,0.5,0.7,0.4,1.0,0.5,0.9,1.0,1.4,1.2,1.2,1.8,1.3,1.5,2.8
STAR,209.0,3.7,128.3,4.5,101.4,3.4,81.1,3.0,63.1,2.0,43.8,2.9,34.3,2.4,28.1,1.4
CAGB,83.5,1.2,106.9,2.1,114.4,1.4,83.5,1.7,66.4,1.0,58.7,1.2,52.2,1.1,52.6,1.9
OAGB,24.3,0.6,18.7,0.5,16.2,1.1,14.8,0.9,12.9,2.0,15.9,3.8,16.5,2.5,23.4,1.4
CAGB,122.1,2.9,147.8,2.7,163.8,2.8,119.3,3.0,101.0,6.0,92.1,8.4,86.2,3.4,122.6,4.9
CAGB,94.1,2.6,103.9,2.0,107.7,2.1,73.6,2.6,60.5,1.5,53.2,2.8,44.9,2.7,39.6,1.7
RSG,152.8,1.8,294.9,6.7,267.7,4.9,193.7,3.4,169.1,1.5,235.4,2.2,222.3,1.9,162.8,6.1
CAGB,54.0,5.5,29.3,3.1,48.3,5.0,33.8,6.4,24.8,3.3,32.1,3.6,32.2,2.5,71.4,8.8
HII,133.4,3.3,129.2,6.3,304.8,10.8,317.2,6.3,486.6,15.9,776.2,15.2,1206.7,29.1,1969.2,110.8
RSG,94.1,3.1,162.0,3.5,147.9,4.1,101.2,2.7,90.1,2.2,124.5,2.1,113.9,2.3,100.7,4.8
CPAGB,143.3,1.5,114.4,2.3,242.2,5.9,211.9,3.8,202.0,2.3,238.5,1.9,276.2,2.2,440.0,16.7
CAGB,201.5,1.9,183.4,4.4,170.5,4.2,128.1,3.1,99.8,1.2,86.7,1.3,69.5,1.0,51.8,2.0
RSG,209.6,1.6,442.3,3.2,398.7,2.6,257.5,2.1,209.7,2.5,272.7,2.3,229.2,1.5,165.5,4.5
YSO2,133.1,2.0,94.1,2.1,196.0,4.1,263.6,6.1,311.4,5.2,403.2,6.7,525.0,6.9,921.9,36.3
YSO2,90.9,3.5,68.3,2.8,157.7,9.8,185.3,8.1,198.9,8.5,231.1,11.4,305.1,9.8,516.6,34.6
CAGB,108.7,1.4,107.2,1.1,114.0,1.5,74.2,1.0,56.1,1.8,47.6,1.4,40.2,1.3,36.7,1.2
HII,93.1,3.5,62.7,2.4,200.7,3.6,180.5,4.9,201.2,8.4,427.5,27.0,686.2,122.3,1121.3,57.3
HII,78.9,4.2,53.4,4.8,183.0,14.2,152.9,19.8,155.1,26.5,328.6,55.4,527.0,22.9,883.1,82.6
RSG,428.3,4.0,626.0,11.6,667.8,10.8,440.3,7.3,354.1,4.4,460.5,4.0,427.5,3.1,466.8,16.2
CAGB,105.9,1.7,130.6,2.6,142.7,2.5,106.8,1.9,87.6,1.7,77.1,2.1,69.5,1.3,82.1,3.1
STAR,-99.9,-99.9,1.0,0.1,0.3,0.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,17.0,0.8,33.2,0.9,30.3,1.6,17.8,1.1,16.3,1.4,22.6,2.0,21.6,1.8,17.0,1.1
CAGB,188.3,1.5,214.2,1.1,226.6,1.4,168.5,1.4,138.4,1.6,119.0,1.7,100.9,1.9,93.8,2.5
YSO4,115.8,2.8,216.1,7.4,303.2,14.8,284.1,14.0,393.8,19.6,709.3,34.3,976.9,35.2,1428.5,79.3
YSO4,138.4,3.7,280.7,2.9,381.6,2.8,359.4,4.4,487.3,7.1,843.9,8.5,1090.1,11.1,1544.2,53.6
CAGB,152.4,2.6,135.2,0.8,132.1,2.2,99.5,1.3,75.5,1.2,63.4,0.9,52.0,0.9,40.4,1.3
YSO4,28.5,4.0,74.1,1.7,75.1,1.6,54.7,1.5,63.4,2.0,83.1,4.9,83.6,5.4,76.1,6.1
YSO3,9.4,2.3,4.5,1.7,20.1,2.3,10.0,2.8,5.7,10.8,10.8,20.2,20.3,16.0,55.6,43.5
HII,35.0,2.7,17.5,1.2,53.0,1.4,36.1,1.1,27.9,1.4,38.5,2.8,43.6,3.3,69.3,5.3
YSO3,51.8,2.5,23.0,2.6,83.4,5.3,47.9,3.7,38.3,3.8,85.6,10.1,117.7,11.0,205.5,19.4
HII,-99.9,-99.9,51.3,3.4,143.2,6.7,125.8,6.0,162.3,5.7,308.2,9.4,497.0,16.4,850.5,49.0
HII,61.8,3.3,142.8,2.9,200.3,4.5,157.5,4.4,262.5,7.6,626.3,20.5,924.3,21.7,1452.6,75.1
RSG,196.9,3.3,375.9,3.6,353.2,4.5,251.7,4.1,265.8,6.2,436.5,9.5,598.5,15.0,1141.5,37.6
RSG,252.5,3.2,193.1,3.2,177.2,4.7,148.5,3.3,122.9,2.0,106.9,1.9,90.9,2.1,68.5,2.6
HII,578.2,14.5,619.5,46.0,1503.9,16.2,1634.0,11.9,2183.6,24.9,5097.1,55.8,8254.7,77.6,14818.5,839.2
HII,166.2,3.3,622.7,25.0,892.0,48.2,1298.8,62.4,2451.4,103.8,4600.7,197.2,6924.8,321.4,10399.1,601.8
YSO2,398.7,8.4,568.7,29.9,1002.5,52.9,1448.7,68.9,2492.3,106.6,4368.2,218.1,6761.9,556.0,10371.2,644.2
HII,350.5,7.5,1390.0,27.1,2237.3,57.4,3123.4,63.1,5375.6,68.9,9211.2,207.0,13523.3,738.7,19776.0,834.1
RSG,238.3,3.9,142.9,5.2,125.5,4.4,100.3,4.7,83.5,3.4,92.9,3.8,104.8,5.3,153.6,7.6
HII,342.5,13.0,383.1,28.7,1054.5,26.1,1239.6,40.6,1991.7,77.8,3947.1,166.1,6328.5,340.8,10348.4,681.1
HII,232.4,6.4,265.6,16.1,697.6,18.1,712.4,30.2,1193.2,61.6,2454.7,86.1,3923.5,41.2,6699.3,388.4
HII,58.0,2.4,33.2,2.3,88.8,3.1,67.3,2.9,100.0,3.8,263.9,7.7,444.5,10.7,827.2,56.5
HII,92.0,3.3,121.1,5.2,303.0,31.0,326.8,14.1,545.8,10.7,989.5,16.6,1537.9,47.0,2610.9,208.9
HII,99.8,3.4,82.8,2.9,227.8,4.2,205.6,4.4,328.3,6.3,627.2,14.7,953.1,14.0,1621.2,79.3
HII,73.0,3.1,59.8,2.4,140.4,4.2,127.9,3.6,155.2,3.8,317.3,11.2,492.3,8.9,840.2,48.1
HII,62.7,5.7,36.3,3.5,127.5,7.7,85.7,4.4,77.4,5.4,128.7,9.7,177.5,9.8,316.0,32.2
RSG,193.2,3.4,212.2,2.7,229.6,2.5,172.6,3.3,142.8,2.5,168.0,2.4,167.7,2.2,225.2,7.6
HII,169.6,2.9,98.3,2.8,317.5,9.6,236.9,6.6,263.3,7.3,650.5,10.8,1120.8,9.4,2243.2,101.2
HII,300.8,6.7,367.0,14.1,812.7,44.0,888.8,50.7,1250.2,79.7,2594.1,145.4,4274.4,191.3,7347.8,427.3
HII,293.7,13.8,218.1,9.2,554.0,14.8,757.5,27.9,1316.9,59.6,2208.0,93.0,3756.7,62.9,7740.9,454.0
YSO2,626.3,4.0,446.7,2.3,1021.4,3.6,1473.0,4.5,2454.9,52.7,4292.6,94.6,6464.4,152.8,11737.7,293.4
YSO2,-99.9,-99.9,-99.9,-99.9,630.3,27.6,818.1,15.6,1230.3,28.7,2116.3,47.2,3249.4,37.1,5544.6,191.7
YSO2,-99.9,-99.9,-99.9,-99.9,1330.6,18.5,2718.4,44.1,3464.6,47.5,4343.7,95.3,6803.0,373.1,11833.9,291.5
HII,-99.9,-99.9,-99.9,-99.9,2374.9,91.5,2851.4,118.2,5120.0,188.2,11246.3,275.3,17617.6,124.0,27203.4,893.4
HII,421.9,4.6,775.6,14.0,1381.3,20.0,1945.8,66.7,8054.2,230.0,20291.3,418.2,30002.5,1269.7,23921.1,823.0
HII,459.9,28.3,993.4,87.6,1650.7,115.0,2228.0,162.0,6786.1,162.0,17151.2,222.5,24814.3,1832.2,18523.5,1724.9
HII,468.4,11.7,937.8,42.9,1588.2,55.1,2179.6,101.2,7628.3,156.5,19215.8,285.1,28321.6,1433.3,22131.0,1219.5
HII,494.0,15.5,845.3,44.9,1458.0,51.7,1910.7,55.6,8208.9,150.1,20439.8,443.2,30860.8,1200.9,15024.2,900.7
HII,593.0,29.7,1163.9,125.8,1941.1,138.4,2464.7,140.8,6505.4,151.3,15702.1,261.0,25371.6,502.7,22813.2,2200.4
HII,428.1,34.4,746.3,32.1,1317.6,67.4,1781.3,93.9,8081.9,761.4,20477.2,2111.3,29381.4,1994.8,8294.3,647.9
CAGB,113.2,3.2,145.8,1.9,154.9,2.7,122.3,3.0,103.5,2.6,93.2,2.1,82.0,1.9,82.7,3.3
HII,53.3,2.9,175.1,5.3,299.9,6.0,442.6,12.1,749.0,25.2,1231.3,33.3,1760.0,45.9,2493.4,136.7
HII,-99.9,-99.9,-99.9,-99.9,298.9,25.6,275.1,16.3,330.0,22.3,587.7,33.2,940.1,24.3,1591.0,77.2
HII,237.6,2.0,268.4,2.7,461.2,3.5,457.6,3.2,611.4,8.8,1202.4,19.5,1871.6,40.2,3389.9,96.9
YSO3,109.0,2.5,192.4,3.5,296.2,6.8,245.3,5.4,345.9,7.3,705.5,24.7,903.8,26.7,1233.5,51.0
HII,99.6,3.3,141.8,3.6,230.3,5.8,211.5,5.4,325.8,7.9,664.0,22.8,948.4,33.9,1409.6,67.3
YSO3,61.0,4.2,31.2,2.2,106.6,6.0,67.1,4.8,49.7,4.9,80.0,8.8,102.9,7.6,182.5,15.4
HII,443.5,6.0,674.9,16.1,1215.6,17.3,1327.4,18.2,2212.7,50.2,4455.1,112.1,6762.0,295.4,10808.9,402.1
HII,115.8,4.1,92.1,5.2,323.2,11.6,321.6,7.4,488.6,23.5,998.4,25.0,1623.5,21.3,2812.8,176.0
HII,58.5,4.5,105.7,5.7,197.1,8.5,253.8,10.4,408.7,18.3,685.5,26.2,960.5,21.9,1303.7,101.4
YSO3,36.3,2.4,16.5,1.3,53.7,1.4,32.1,1.3,25.8,1.9,49.4,5.1,72.6,3.7,147.6,11.3
YSO3,35.5,1.3,16.1,0.6,58.1,0.8,35.1,1.0,26.7,1.6,47.9,1.5,61.5,1.6,121.1,5.9
YSO3,57.9,1.6,25.3,0.5,80.2,1.3,51.8,0.8,43.9,1.3,81.6,1.9,112.1,1.4,232.9,9.6
CAGB,127.2,1.2,161.8,1.3,174.5,1.1,137.0,0.8,117.4,0.9,103.4,1.2,90.4,1.1,88.9,2.5
RSG,145.4,4.3,237.6,4.3,235.8,3.7,162.5,3.3,131.2,3.6,163.7,3.7,146.1,2.7,137.7,5.7
YSO4,112.0,2.7,198.0,2.8,197.2,4.5,172.1,3.9,185.7,5.4,271.3,10.4,306.9,9.9,319.6,12.8
CAGB,256.0,6.5,284.0,16.8,304.4,20.3,237.9,13.7,194.1,4.8,167.9,2.9,142.4,2.3,134.6,9.5
YSO3,48.3,0.9,19.2,0.7,63.4,0.9,44.5,0.9,40.0,0.9,86.9,1.9,135.1,1.8,294.0,12.3
RSG,217.3,1.3,279.7,1.0,257.6,1.0,165.1,0.8,119.4,1.2,133.7,1.9,115.0,2.0,77.0,1.9
HII,121.0,1.4,95.2,3.1,199.8,3.7,134.0,1.9,111.9,4.0,191.3,7.1,264.3,5.9,478.2,19.5
HII,88.4,3.5,58.0,2.6,138.1,4.2,141.6,4.8,143.9,5.8,261.0,12.6,395.2,13.6,699.3,40.6
YSO3,55.7,1.1,26.7,0.7,83.8,1.5,55.3,1.0,52.0,1.9,120.6,2.6,189.2,2.3,368.2,14.8
YSO3,42.1,2.6,21.5,1.5,69.0,3.6,45.9,1.9,51.4,3.6,134.6,5.5,214.0,4.5,409.2,33.1
RSG,260.4,3.8,674.8,29.1,578.8,23.6,337.0,13.0,283.8,6.8,410.2,11.1,368.0,4.8,292.0,15.4
HII,39.3,2.5,20.9,0.9,67.2,1.9,58.3,2.5,61.5,2.0,112.3,4.4,133.3,3.0,229.6,14.6
RSG,122.7,2.6,142.2,1.7,149.6,3.3,107.0,2.7,86.0,2.0,106.3,2.7,94.2,2.8,82.8,3.2
OPN,2.8,0.3,18.8,0.3,18.0,0.3,18.9,0.4,28.1,1.3,85.8,2.7,119.7,1.9,141.0,9.3
CAGB,121.7,4.1,119.7,2.3,113.2,3.4,88.3,3.4,68.0,1.8,56.0,1.5,46.5,1.4,37.4,1.8
RSG,195.3,2.7,615.5,3.1,535.1,3.4,324.4,3.0,287.9,2.7,407.0,2.7,341.3,2.4,240.4,6.8
RSG,103.0,2.6,194.4,1.4,176.6,2.4,127.7,2.9,110.7,3.2,144.1,3.9,128.3,2.6,105.6,3.7
RSG,167.7,2.0,284.6,6.6,253.5,5.3,174.3,3.2,143.7,2.4,185.9,2.1,163.1,1.4,131.7,5.1
YSO3,39.9,3.3,24.4,1.7,66.4,1.7,45.1,1.9,58.5,2.5,150.0,5.4,250.4,10.1,451.8,35.7
HII,86.3,8.4,72.5,3.8,190.7,11.0,186.5,10.5,212.8,12.8,415.5,24.9,684.6,45.8,1185.6,105.7
HII,59.1,3.9,35.9,3.1,109.8,5.3,86.2,4.5,100.4,6.2,246.0,12.5,417.9,19.7,798.4,69.0
RSG,42.5,1.4,43.1,0.9,46.9,1.7,32.1,1.6,23.5,1.1,27.4,1.7,25.3,1.7,25.3,1.3
HII,42.8,3.0,17.0,1.8,55.9,1.3,35.0,1.3,28.0,2.3,56.9,5.1,96.0,3.0,201.5,17.1
YSO3,65.2,3.5,30.2,3.0,95.9,4.8,108.7,4.5,141.9,7.5,271.1,11.6,471.1,11.5,957.6,84.0
RSG,89.3,2.4,106.7,2.1,110.1,4.3,75.2,3.0,60.6,3.2,80.6,2.2,71.2,1.7,63.9,3.1
YSO3,52.9,4.6,25.3,2.4,89.8,2.8,55.1,3.0,48.4,3.2,107.1,6.4,168.2,6.5,315.7,28.6
OPAGB,29.4,0.7,37.5,1.1,37.8,1.1,31.4,1.5,27.4,2.0,27.1,2.7,24.3,1.9,20.8,1.0
HII,81.7,6.4,37.4,4.3,129.0,5.3,75.1,3.9,49.7,2.6,70.0,2.6,69.7,2.0,119.9,11.7
YSO4,169.1,4.2,300.4,17.3,349.9,18.6,295.8,14.2,352.7,10.2,567.4,11.3,670.0,7.0,825.8,53.8
YSO4,139.4,2.9,250.4,2.6,295.2,4.1,242.7,3.6,291.4,6.4,484.8,12.7,576.7,16.0,705.4,24.7
CAGB,92.4,0.9,111.8,0.8,120.1,1.1,80.7,0.9,64.9,1.1,59.1,1.4,50.2,1.1,41.8,1.2
CAGB,147.5,3.4,196.7,2.3,214.5,3.8,177.9,2.5,156.2,2.8,139.3,3.9,127.8,2.4,155.1,5.8
RSG,173.8,1.4,196.5,1.2,196.6,0.9,157.5,1.0,128.8,0.9,135.3,1.3,116.9,1.1,92.0,2.4
STAR,-99.9,-99.9,-99.9,-99.9,1106.5,9.9,867.3,12.8,628.4,21.2,440.3,21.1,318.1,7.6,213.8,4.9
YSO3,51.5,5.0,25.6,2.3,81.0,3.9,45.9,3.2,39.2,3.7,96.0,7.5,154.2,8.0,283.5,27.8
HII,117.1,2.8,127.4,3.7,248.2,9.0,220.6,6.7,260.1,8.4,600.0,25.4,919.9,24.1,1588.8,78.9
YSO2,56.7,2.8,47.0,2.1,94.6,4.6,91.3,3.4,97.7,4.6,152.3,8.5,213.6,10.0,353.3,23.8
HII,47.9,2.3,44.1,1.9,85.0,5.0,65.2,3.3,63.0,3.6,104.4,6.8,137.8,9.0,210.9,14.6
YSO3,77.0,2.6,95.8,2.4,207.1,4.8,188.2,5.1,204.9,7.4,262.9,14.5,303.9,11.1,471.2,22.3
YSO2,128.5,4.4,81.1,3.5,204.3,5.2,207.7,7.1,340.2,11.5,945.1,36.9,1723.9,37.4,3658.1,197.5
CAGB,181.2,1.2,136.8,1.0,126.6,1.3,97.5,1.1,72.6,0.9,51.9,1.3,38.6,1.0,26.0,0.7
OAGB,45.9,1.6,52.9,1.6,44.6,1.5,33.5,1.3,25.9,0.9,25.3,1.1,22.2,1.1,15.3,0.8
CAGB,352.9,1.8,468.6,3.0,524.6,3.0,425.0,2.6,380.0,2.3,347.5,1.8,312.2,2.3,325.3,8.4
CAGB,191.4,1.6,197.0,3.1,203.8,3.5,160.2,2.0,129.9,1.1,110.8,1.2,92.0,1.0,77.3,2.6
CAGB,115.7,2.2,251.1,2.4,277.9,3.6,352.5,5.0,435.5,9.4,495.7,13.4,474.3,12.0,522.2,17.6
CAGB,70.8,2.2,166.7,4.6,183.1,3.8,248.2,6.3,348.3,4.1,418.9,4.9,407.7,5.4,442.7,20.5
CAGB,209.0,1.7,244.9,1.1,269.2,1.2,210.6,1.3,175.4,1.7,150.6,1.7,128.8,1.7,119.5,3.1
OAGB,50.6,2.3,48.1,1.1,39.0,1.2,31.6,1.0,24.4,0.7,21.5,1.1,17.8,0.8,11.5,0.6
OPAGB,60.6,1.1,109.3,0.7,108.5,0.9,82.2,1.1,83.8,1.9,103.0,1.6,101.2,1.5,85.1,2.6
CAGB,323.2,2.6,523.5,3.0,581.7,1.7,574.5,1.9,590.9,2.7,579.1,3.0,533.5,3.5,584.9,14.9
STAR,78.5,1.4,47.1,1.3,36.9,1.2,29.3,1.2,21.3,1.5,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
STAR,21.2,1.7,13.2,0.9,10.1,1.5,8.0,1.1,5.7,0.7,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CPAGB,129.4,3.2,167.8,2.8,385.2,7.1,377.5,4.2,395.8,3.6,478.3,5.8,473.2,4.8,437.4,17.4
STAR,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,374.9,3.8,282.2,3.2,195.0,3.9
STAR,12.6,1.3,6.9,1.2,5.8,0.4,4.7,0.7,3.8,0.7,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
STAR,29.3,1.2,17.7,1.0,14.3,0.6,11.5,1.0,8.7,0.7,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
RSG,67.8,1.7,41.5,0.9,34.0,0.9,26.5,1.2,19.2,1.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
STAR,13.2,1.3,8.6,1.0,6.3,1.2,5.1,1.1,3.8,0.6,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
STAR,8.5,0.9,5.3,0.4,4.1,0.5,3.1,0.5,2.4,0.4,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
STAR,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,300.9,3.1,226.1,2.6,156.1,3.1
OPN,1.1,0.8,1.2,0.5,2.8,0.8,2.1,0.9,3.0,1.4,3.0,1.6,4.5,1.3,11.3,4.5
CAGB,274.0,2.0,362.0,2.8,387.5,4.0,307.7,3.0,257.1,1.5,225.3,1.4,201.5,1.4,234.1,6.7
RSG,1893.1,17.4,1936.3,25.0,1887.2,20.8,1592.2,16.0,1239.7,5.8,987.6,4.3,812.0,3.7,528.6,16.4
STAR,2697.7,14.6,1639.5,3.9,1307.3,5.0,1027.3,3.6,746.9,7.1,530.2,3.1,399.8,2.2,276.9,6.6
STAR,2671.9,19.9,1616.1,6.9,1289.3,6.2,1008.7,6.0,725.3,5.1,512.5,3.0,384.3,2.7,261.9,6.7
OPN,1.4,0.9,3.6,0.8,1.0,0.6,1.8,0.7,8.8,1.9,8.6,1.9,13.1,1.6,61.3,25.7
OAGB,-99.9,-99.9,-99.9,-99.9,295.1,6.1,222.0,6.8,217.3,9.8,308.0,16.1,284.5,10.7,231.5,6.2
OAGB,155.2,1.8,294.9,2.1,323.7,2.8,245.2,2.2,235.5,2.4,321.5,5.1,302.5,3.8,255.2,7.4
OAGB,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,873.1,3.4,790.3,4.1,610.6,12.2
CPN,-99.9,-99.9,-99.9,-99.9,7.5,1.2,8.8,1.1,9.9,1.3,18.5,3.4,39.3,6.4,50.4,3.6
CPN,4.0,0.4,2.3,0.2,2.6,0.3,3.4,0.4,3.3,1.3,7.1,2.1,8.0,2.0,10.3,1.1
CAGB,-99.9,-99.9,-99.9,-99.9,268.2,3.5,196.9,4.9,175.1,8.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CAGB,279.6,1.5,327.6,3.3,300.5,2.7,222.7,2.4,195.3,1.7,216.3,3.0,187.0,2.3,151.3,4.2
RSG,-99.9,-99.9,-99.9,-99.9,946.0,9.6,600.2,13.2,540.7,22.7,719.7,31.4,616.1,13.5,441.0,10.3
RSG,-99.9,-99.9,-99.9,-99.9,1329.2,10.3,803.2,15.0,710.3,27.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
RSG,442.5,4.1,1155.1,7.8,1026.5,6.0,649.2,4.1,568.6,3.6,738.0,5.4,638.3,4.8,469.5,12.8
CPAGB,-99.9,-99.9,-99.9,-99.9,219.1,2.2,160.5,2.1,183.0,2.8,286.9,5.6,356.0,8.1,437.5,10.2
CPAGB,42.7,0.7,114.5,4.5,207.7,7.7,150.1,5.3,169.1,3.9,266.6,3.0,328.1,2.7,408.4,20.6
CPAGB,-99.9,-99.9,-99.9,-99.9,491.8,6.0,501.9,14.9,498.5,27.3,548.2,58.8,511.8,25.8,446.3,10.7
CPAGB,269.1,2.5,418.8,1.6,503.6,2.8,519.2,2.2,513.6,4.1,554.6,3.9,520.7,4.1,452.7,11.9
OAGB,-99.9,-99.9,-99.9,-99.9,778.2,7.1,762.3,6.3,766.2,15.1,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,362.3,5.5,310.2,2.6,485.6,3.3,569.2,4.1,593.1,5.3,716.9,4.5,744.3,4.9,729.6,21.9
CPN,-99.9,-99.9,-99.9,-99.9,11.6,1.1,7.8,1.1,12.9,1.5,18.6,23.1,31.5,25.5,57.6,3.0
CPN,7.0,1.0,6.8,1.0,10.0,0.8,9.1,0.9,15.8,1.8,21.0,1.7,25.0,1.5,48.9,6.8
OAGB,70.9,2.9,170.4,2.3,168.3,2.7,111.7,3.3,114.4,2.1,171.1,2.6,159.0,1.5,130.0,5.6
OAGB,72.4,0.8,175.5,0.9,174.0,1.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OPN,-99.9,-99.9,-99.9,-99.9,13.4,2.9,22.8,1.7,54.3,7.5,106.0,11.2,184.8,10.5,322.9,29.4
OPN,3.9,0.4,5.9,0.2,6.3,0.3,14.0,0.5,42.2,1.6,88.1,2.3,156.1,2.3,291.9,22.5
CPN,-99.9,-99.9,-99.9,-99.9,292.1,2.7,198.9,4.6,196.7,9.4,250.7,16.6,266.2,33.7,320.5,7.4
CPN,127.7,1.8,99.4,2.6,218.3,4.6,158.6,3.1,164.3,3.7,197.1,2.7,216.0,2.9,284.1,11.5
OPN,-99.9,-99.9,-99.9,-99.9,3.0,1.0,1.3,0.8,6.0,1.5,13.3,3.2,21.1,7.5,29.0,3.8
OPN,0.5,0.8,2.3,0.7,0.9,0.8,0.8,0.9,6.1,1.9,4.1,1.6,6.6,1.4,20.9,16.1
CPN,-99.9,-99.9,-99.9,-99.9,102.2,2.1,71.3,1.9,79.7,4.1,96.3,6.8,114.9,12.2,158.3,4.2
CPN,61.4,1.4,43.2,0.9,107.4,1.7,78.8,1.3,86.1,4.2,103.5,3.0,124.0,2.3,158.9,6.4
CAGB,-99.9,-99.9,-99.9,-99.9,440.1,6.1,393.5,5.6,369.7,8.3,350.1,13.7,319.9,8.4,355.2,8.7
CAGB,284.8,2.6,427.0,2.5,479.6,2.1,434.5,3.0,403.7,4.5,372.1,4.3,338.7,3.9,375.6,10.0
OPN,-99.9,-99.9,-99.9,-99.9,7.7,2.4,8.6,1.1,11.4,1.3,16.5,4.6,38.9,6.4,63.1,7.7
OPN,1.7,0.3,1.7,0.2,2.5,0.2,2.2,0.3,3.9,1.5,4.6,1.5,6.7,1.1,20.3,2.9
OPN,-99.9,-99.9,-99.9,-99.9,9.5,0.9,11.7,0.9,31.7,1.6,68.8,5.5,158.4,9.4,231.8,11.5
OPN,1.1,0.9,6.5,0.7,4.4,0.5,6.7,0.6,27.7,2.9,54.2,2.3,65.5,1.7,80.0,9.8
RSG,-99.9,-99.9,-99.9,-99.9,870.2,11.8,527.7,12.3,438.5,21.0,575.0,36.8,512.1,28.4,521.1,12.8
RSG,339.9,2.8,839.1,3.6,693.7,4.4,418.4,2.9,371.5,9.4,566.2,19.6,629.7,11.6,822.6,21.6
CPAGB,-99.9,-99.9,-99.9,-99.9,118.2,1.8,77.3,1.7,97.7,3.0,153.2,6.3,180.2,11.0,198.3,4.9
CPAGB,41.7,1.1,74.2,1.0,127.7,1.2,85.5,1.3,104.6,2.2,162.0,2.7,189.1,2.4,202.5,7.3
CPN,-99.9,-99.9,-99.9,-99.9,97.0,1.9,93.3,2.4,106.5,4.8,126.6,10.1,139.1,9.5,158.4,4.2
CPN,31.6,0.7,33.2,0.4,71.9,0.6,70.6,0.4,84.0,2.5,98.9,2.8,104.3,2.6,121.0,4.1
OPN,4.7,0.8,27.6,1.2,33.6,0.9,44.7,1.2,137.1,4.2,244.4,3.2,270.3,3.0,314.9,30.1
OAGB,10.2,0.8,6.5,0.9,4.8,0.6,4.0,0.7,3.6,0.9,2.7,0.9,2.0,1.2,1.5,0.2
OAGB,9.2,0.2,6.8,0.2,5.5,0.3,4.4,0.5,3.3,0.4,2.1,0.6,1.5,0.5,0.7,0.0
OAGB,-99.9,-99.9,-99.9,-99.9,480.6,19.5,551.6,27.3,565.0,38.5,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,725.2,6.2,624.1,7.9,909.9,18.1,953.8,21.8,924.8,10.7,1115.2,7.6,1084.0,12.0,967.6,32.6
CPN,-99.9,-99.9,-99.9,-99.9,155.9,1.0,109.3,1.0,110.2,2.8,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
CPN,76.6,1.3,68.8,0.9,168.6,1.2,117.2,1.2,116.0,4.1,141.3,2.0,164.3,2.1,222.3,7.2
CPN,-99.9,-99.9,-99.9,-99.9,66.4,1.8,54.3,2.2,70.0,3.0,104.9,4.9,121.1,7.4,135.7,3.9
CPN,14.2,0.4,24.1,0.3,48.3,0.3,38.3,0.4,52.2,1.6,81.6,2.3,94.5,2.2,105.2,3.6
CPN,-99.9,-99.9,-99.9,-99.9,83.9,1.7,77.7,1.7,110.0,4.1,148.9,5.1,191.0,8.2,272.0,7.3
CPN,28.3,2.3,33.5,3.3,68.1,5.7,64.6,3.8,96.7,6.6,131.3,4.4,160.5,3.6,232.1,25.0
YSO2,-99.9,-99.9,-99.9,-99.9,831.9,9.0,1075.5,19.8,1233.4,44.8,1604.7,64.2,2812.2,163.3,4914.2,116.0
YSO2,712.4,6.2,431.8,3.9,797.3,6.9,1065.7,5.9,1515.1,10.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,-99.9,-99.9,-99.9,-99.9,491.2,14.6,558.9,42.1,927.9,96.1,2485.5,300.5,10156.8,1846.3,19458.7,581.3
HII,166.4,10.3,252.8,129.9,669.7,225.6,1132.6,416.6,5639.5,606.2,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,-99.9,-99.9,-99.9,-99.9,974.4,13.9,1060.2,12.7,1457.8,20.7,3552.8,52.0,7643.8,93.2,13599.6,336.7
HII,309.1,4.4,337.2,3.0,773.9,7.0,881.5,6.7,2089.4,25.7,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
RSG,-99.9,-99.9,-99.9,-99.9,2427.6,22.0,1491.3,16.2,1647.6,34.5,2820.7,53.9,2635.1,41.8,2166.1,49.9
RSG,927.3,7.9,3002.5,10.5,2507.4,10.8,1539.5,7.8,1657.2,11.9,2771.6,16.8,2571.5,14.7,2080.4,52.9
HII,-99.9,-99.9,-99.9,-99.9,759.0,22.1,996.7,34.3,1597.2,52.9,3022.2,128.2,7691.0,283.9,12715.2,377.7
HII,251.7,2.2,330.8,3.8,624.8,2.4,906.8,8.3,3389.9,192.1,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,-99.9,-99.9,-99.9,-99.9,1843.0,127.1,2616.2,182.6,4319.4,284.2,7595.3,480.6,20509.8,1119.5,31643.3,1360.0
HII,457.9,3.9,989.4,16.5,1467.2,7.3,2436.2,21.8,11173.7,319.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,-99.9,-99.9,-99.9,-99.9,1060.0,22.0,1531.1,20.9,2775.4,26.5,5442.9,266.8,15924.7,2513.5,25455.6,684.8
HII,161.2,5.3,568.4,11.3,918.8,9.9,1576.0,19.7,7477.6,221.1,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,-99.9,-99.9,-99.9,-99.9,252.1,18.1,384.4,23.6,800.3,40.8,1700.3,101.3,5583.9,640.6,9505.7,417.0
HII,50.8,2.2,167.3,6.1,238.9,9.6,514.9,17.0,5631.3,408.4,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,-99.9,-99.9,-99.9,-99.9,2340.9,63.1,3111.4,96.2,5162.6,156.9,10156.6,261.3,30676.5,1654.8,50835.1,1473.1
HII,551.5,7.2,1080.8,30.9,2011.8,30.1,3204.7,48.5,12435.1,277.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,-99.9,-99.9,-99.9,-99.9,1823.7,12.3,2373.8,21.9,4057.0,39.0,8334.0,109.0,24505.1,261.4,43059.6,957.6
HII,356.9,27.9,846.9,44.3,1592.7,65.1,2416.3,41.0,8362.2,175.6,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,-99.9,-99.9,-99.9,-99.9,1012.3,21.4,1175.1,29.3,1827.3,49.1,4405.9,54.8,13399.7,164.7,24139.5,652.9
HII,328.9,9.9,378.5,22.7,919.9,41.7,1238.0,34.1,3973.9,91.8,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,-99.9,-99.9,-99.9,-99.9,829.3,33.2,1213.8,48.7,2156.8,90.0,3788.2,132.6,9017.2,243.7,13284.3,442.7
HII,73.3,2.7,467.4,12.8,678.1,5.5,1144.7,9.5,4482.7,124.8,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
HII,-99.9,-99.9,-99.9,-99.9,566.9,10.0,788.0,32.2,1180.6,84.4,2023.9,118.5,5834.7,228.4,10807.4,279.4
HII,243.1,3.4,223.6,3.8,483.5,2.2,752.4,3.6,2442.3,78.3,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,-99.9,-99.9,-99.9,-99.9,1468.2,8.8,1167.4,11.8,1180.1,25.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,627.0,4.2,997.2,12.1,1280.9,12.4,1062.5,12.3,1083.5,7.1,1457.6,6.5,1376.6,7.1,1187.3,35.0
HII,-99.9,-99.9,-99.9,-99.9,5.8,2.5,4.1,2.2,8.4,2.4,19.2,4.3,50.4,5.7,139.8,22.9
CPN,-99.9,-99.9,-99.9,-99.9,162.0,2.8,121.7,3.7,136.2,7.7,225.4,14.0,274.6,11.2,350.0,9.0
CPN,41.3,0.9,89.9,1.2,173.1,1.7,132.3,1.4,145.8,2.2,233.0,3.0,282.3,2.9,354.1,12.5
OPN,-99.9,-99.9,-99.9,-99.9,6.6,1.0,8.9,1.0,15.3,1.8,18.1,3.6,43.6,6.2,85.5,6.0
OPN,1.9,0.4,2.8,0.5,1.2,0.2,2.4,0.4,8.3,2.3,6.6,2.2,11.3,2.2,39.8,7.9
OAGB,-99.9,-99.9,-99.9,-99.9,502.2,4.0,327.1,4.0,330.6,5.6,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9
OAGB,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,-99.9,957.4,3.1,849.4,3.6,628.5,12.6
OAGB,-99.9,-99.9,-99.9,-99.9,720.3,9.5,453.3,6.8,428.7,9.2,640.3,15.5,583.6,14.3,441.7,10.8
OAGB,284.8,2.6,762.3,4.4,769.7,5.3,492.3,3.9,461.3,4.8,676.6,5.9,609.5,5.0,464.2,12.7
CAGB,-99.9,-99.9,-99.9,-99.9,312.7,6.2,253.1,5.1,224.5,6.8,216.2,19.4,201.7,8.7,212.3,5.6
CAGB,255.5,3.6,344.5,2.1,369.6,2.4,298.5,1.6,260.2,2.0,244.4,2.3,216.5,2.2,222.1,6.4
RSG,-99.9,-99.9,-99.9,-99.9,579.9,6.6,460.9,8.3,336.6,10.8,239.2,13.2,184.1,8.4,116.4,2.8
RSG,1218.0,6.7,769.4,2.9,626.5,3.0,496.6,2.6,364.7,2.2,266.6,1.9,205.7,1.8,142.8,3.5
GAL,299.5,21.0,105.8,7.4,365.5,25.6,305.2,21.4,259.3,18.2,367.3,25.7,421.5,29.5,673.4,47.1
GAL,63.3,4.4,23.2,1.6,68.0,4.8,43.1,3.0,32.4,2.3,45.5,3.2,73.1,5.1,137.5,9.6
GAL,242.3,17.0,94.8,6.6,305.8,21.4,281.2,19.7,296.7,20.8,515.8,36.1,721.1,50.5,1174.2,82.2
GAL,83.3,5.8,19.5,1.4,79.1,5.5,87.0,6.1,78.0,5.5,94.4,6.6,221.2,15.5,885.3,62.0
GAL,211.8,14.8,53.9,3.8,184.8,12.9,300.7,21.0,352.7,24.7,474.9,33.2,765.3,53.6,1659.0,116.1
GAL,176.3,12.3,51.7,3.6,182.5,12.8,150.1,10.5,127.0,8.9,167.4,11.7,235.7,16.5,602.1,42.1
GAL,10.3,0.7,6.6,0.5,16.6,1.2,13.4,0.9,15.7,1.1,28.6,2.0,48.0,3.4,77.2,5.4
GAL,136.1,9.5,114.8,8.0,195.2,13.7,155.3,10.9,178.1,12.5,293.4,20.5,388.8,27.2,576.9,40.4
GAL,44.5,3.1,10.4,0.7,39.4,2.8,61.2,4.3,86.8,6.1,120.0,8.4,350.9,24.6,1341.7,93.9
GAL,289.7,20.3,52.6,3.7,234.2,16.4,315.2,22.1,295.3,20.7,394.4,27.6,628.5,44.0,1489.1,104.2
GAL,5.8,0.4,4.7,0.3,4.3,0.3,4.1,0.3,3.7,0.3,3.4,0.2,3.3,0.2,3.1,0.2
GAL,371.5,26.0,46.0,3.2,214.4,15.0,656.8,46.0,923.4,64.6,1006.8,70.5,2530.1,177.1,9019.2,631.3
GAL,166.8,11.7,121.0,8.5,223.5,15.6,298.3,20.9,376.4,26.3,544.1,38.1,893.8,62.6,1745.6,122.2
GAL,62.2,4.4,20.1,1.4,70.1,4.9,86.7,6.1,106.2,7.4,162.2,11.4,361.5,25.3,1140.1,79.8
GAL,150.2,10.5,80.5,5.6,217.8,15.2,312.8,21.9,442.2,31.0,696.2,48.7,1164.0,81.5,2530.2,177.1
GAL,406.7,28.5,26.0,1.8,101.7,7.1,509.0,35.6,604.3,42.3,498.9,34.9,913.9,64.0,2053.2,143.7
GAL,219.3,15.4,33.0,2.3,141.0,9.9,208.8,14.6,221.1,15.5,262.4,18.4,580.4,40.6,2154.2,150.8
GAL,458.3,32.1,143.7,10.1,552.4,38.7,512.5,35.9,505.9,35.4,835.6,58.5,1272.9,89.1,2598.7,181.9
GAL,0.8,0.1,1.3,0.1,1.3,0.1,1.4,0.1,2.2,0.2,4.2,0.3,6.8,0.5,12.9,0.9
GAL,9.3,0.7,12.1,0.8,20.6,1.4,29.0,2.0,47.1,3.3,80.1,5.6,124.7,8.7,206.2,14.4
GAL,2.0,0.1,4.4,0.3,6.0,0.4,9.9,0.7,17.3,1.2,27.1,1.9,39.9,2.8,64.6,4.5
GAL,113.1,7.9,48.1,3.4,156.4,10.9,160.2,11.2,179.6,12.6,314.6,22.0,467.9,32.8,826.6,57.9
GAL,138.9,9.7,73.9,5.2,224.6,15.7,193.0,13.5,249.3,17.5,493.8,34.6,672.6,47.1,987.4,69.1
GAL,298.7,20.9,120.1,8.4,412.6,28.9,260.3,18.2,224.0,15.7,375.5,26.3,424.3,29.7,646.9,45.3
GAL,28.1,2.0,20.1,1.4,17.2,1.2,14.9,1.0,12.4,0.9,10.1,0.7,8.7,0.6,7.0,0.5
GAL,1025.6,71.8,218.1,15.3,980.6,68.6,991.2,69.4,761.9,53.3,926.7,64.9,1336.3,93.5,3261.7,228.3
GAL,73.2,5.1,63.1,4.4,60.1,4.2,46.3,3.2,37.0,2.6,31.6,2.2,31.7,2.2,30.5,2.1
GAL,636.4,44.5,344.3,24.1,918.0,64.3,633.0,44.3,456.9,32.0,657.6,46.0,557.3,39.0,712.9,49.9
GAL,2829.0,198.0,527.7,36.9,2340.8,163.9,2613.1,182.9,2279.8,159.6,2932.6,205.3,4169.1,291.8,8453.3,591.7
GAL,431.2,30.2,154.6,10.8,539.1,37.7,395.6,27.7,308.0,21.6,461.7,32.3,526.6,36.9,880.5,61.6
GAL,20.3,1.4,14.4,1.0,12.1,0.8,10.4,0.7,8.5,0.6,6.7,0.5,5.6,0.4,4.3,0.3
GAL,48.9,3.4,24.3,1.7,77.7,5.4,45.4,3.2,29.8,2.1,39.6,2.8,51.6,3.6,97.6,6.8
GAL,297.9,20.9,105.1,7.4,362.9,25.4,302.8,21.2,257.0,18.0,363.4,25.4,421.2,29.5,684.3,47.9
GAL,264.2,18.5,579.0,40.5,820.3,57.4,951.8,66.6,1372.3,96.1,2105.2,147.4,2550.4,178.5,3222.3,225.6
GAL,834.0,58.4,452.5,31.7,1207.2,84.5,1515.6,106.1,1938.0,135.7,3325.1,232.8,4643.5,325.0,7014.9,491.0
GAL,527.4,36.9,193.6,13.6,689.5,48.3,575.8,40.3,518.1,36.3,858.8,60.1,1153.3,80.7,2037.1,142.6
GAL,1475.2,103.3,706.0,49.4,2203.8,154.3,1368.8,95.8,1106.7,77.5,1685.9,118.0,1392.8,97.5,1849.8,129.5
GAL,136.6,9.6,77.2,5.4,163.8,11.5,123.4,8.6,114.8,8.0,160.9,11.3,206.8,14.5,319.5,22.4
GAL,188.9,13.2,52.7,3.7,190.1,13.3,257.3,18.0,275.8,19.3,369.6,25.9,711.8,49.8,1994.2,139.6
GAL,657.0,46.0,251.2,17.6,886.0,62.0,769.6,53.9,781.9,54.7,1325.4,92.8,1770.5,123.9,3124.4,218.7
GAL,112.9,7.9,46.1,3.2,154.4,10.8,127.0,8.9,121.0,8.5,233.5,16.3,311.7,21.8,471.5,33.0
GAL,2866.9,200.7,618.9,43.3,2843.5,199.0,2620.9,183.5,1832.0,128.2,2040.5,142.8,1898.9,132.9,4063.3,284.4
GAL,291.2,20.4,182.4,12.8,465.6,32.6,323.4,22.6,241.3,16.9,318.0,22.3,231.8,16.2,280.9,19.7
GAL,265.5,18.6,80.4,5.6,288.0,20.2,319.9,22.4,364.3,25.5,392.3,27.5,409.8,28.7,681.1,47.7
GAL,104.8,7.3,44.6,3.1,150.0,10.5,104.7,7.3,94.8,6.6,168.6,11.8,211.1,14.8,338.2,23.7
GAL,1232.0,86.2,537.2,37.6,1610.9,112.8,1141.9,79.9,1200.6,84.0,2160.1,151.2,3131.5,219.2,5374.3,376.2
GAL,745.9,52.2,291.7,20.4,897.5,62.8,741.0,51.9,688.3,48.2,1175.0,82.3,1436.2,100.5,2205.5,154.4
GAL,219.4,15.4,155.6,10.9,133.8,9.4,117.9,8.3,100.7,7.0,86.2,6.0,77.4,5.4,67.8,4.7
GAL,2343.7,164.1,1277.8,89.4,3122.5,218.6,2276.1,159.3,1748.4,122.4,2316.5,162.2,1916.7,134.2,2501.8,175.1
GAL,1979.9,138.6,1064.5,74.5,3133.1,219.3,2181.9,152.7,1561.8,109.3,2214.5,155.0,1984.3,138.9,2952.1,206.6
GAL,2860.6,200.2,1269.8,88.9,3252.5,227.7,4854.1,339.8,5905.6,413.4,7548.8,528.4,12009.9,840.7,24112.1,1687.8
GAL,48.7,3.4,22.9,1.6,66.3,4.6,45.4,3.2,43.4,3.0,80.3,5.6,104.3,7.3,161.7,11.3
GAL,57.8,4.0,23.9,1.7,68.0,4.8,39.7,2.8,29.4,2.1,47.6,3.3,63.2,4.4,121.1,8.5
GAL,457.7,32.0,302.9,21.2,641.8,44.9,440.9,30.9,337.5,23.6,486.0,34.0,425.3,29.8,552.2,38.7
GAL,2370.3,165.9,847.2,59.3,2968.5,207.8,2104.4,147.3,1655.6,115.9,2458.7,172.1,2443.2,171.0,3607.6,252.5
GAL,111.9,7.8,94.8,6.6,109.4,7.7,91.0,6.4,73.0,5.1,75.6,5.3,60.1,4.2,59.4,4.2
GAL,196.5,13.8,109.7,7.7,289.1,20.2,186.6,13.1,151.7,10.6,203.6,14.3,165.7,11.6,205.1,14.4
GAL,34.0,2.4,26.2,1.8,23.7,1.7,21.6,1.5,19.1,1.3,16.7,1.2,14.9,1.0,12.8,0.9
GAL,775.7,54.3,323.4,22.6,967.8,67.7,913.4,63.9,982.5,68.8,1700.1,119.0,2503.6,175.3,4529.5,317.1
GAL,1914.6,134.0,769.1,53.8,2549.3,178.5,1804.7,126.3,1377.1,96.4,1919.9,134.4,1722.0,120.5,2408.1,168.6
GAL,1427.3,99.9,521.8,36.5,2004.5,140.3,1459.2,102.1,1096.9,76.8,1578.6,110.5,1453.0,101.7,2088.3,146.2
GAL,163.0,11.4,117.1,8.2,100.8,7.1,88.5,6.2,74.9,5.2,63.1,4.4,55.5,3.9,47.1,3.3
GAL,172.4,12.1,120.7,8.4,252.9,17.7,291.3,20.4,392.1,27.4,706.2,49.4,876.2,61.3,1153.1,80.7
GAL,18.6,1.3,13.5,0.9,11.8,0.8,10.6,0.7,9.3,0.7,8.3,0.6,7.7,0.5,7.1,0.5
GAL,110.3,7.7,90.4,6.3,158.4,11.1,108.7,7.6,95.7,6.7,128.9,9.0,97.8,6.8,103.1,7.2
GAL,18.4,1.3,13.5,0.9,11.6,0.8,10.1,0.7,8.3,0.6,6.8,0.5,5.7,0.4,4.6,0.3
GAL,110.0,7.7,81.6,5.7,72.2,5.1,65.5,4.6,58.5,4.1,53.0,3.7,50.0,3.5,47.4,3.3
GAL,492.3,34.5,382.6,26.8,344.7,24.1,317.0,22.2,287.8,20.1,264.0,18.5,250.6,17.5,238.5,16.7
GAL,1483.1,103.8,449.7,31.5,1747.2,122.3,1365.2,95.6,1118.8,78.3,1813.9,127.0,2259.2,158.1,3925.2,274.8
GAL,33.9,2.4,24.0,1.7,20.1,1.4,17.1,1.2,13.7,1.0,10.6,0.7,8.6,0.6,6.4,0.4
GAL,24.0,1.7,16.1,1.1,13.3,0.9,11.1,0.8,8.8,0.6,6.7,0.5,5.5,0.4,4.1,0.3
GAL,114.0,8.0,114.1,8.0,112.0,7.8,89.4,6.3,75.2,5.3,71.1,5.0,65.7,4.6,52.7,3.7
GAL,619.2,43.3,246.8,17.3,847.5,59.3,516.1,36.1,404.8,28.3,622.3,43.6,580.8,40.7,791.3,55.4
GAL,466.3,32.6,310.0,21.7,865.7,60.6,590.6,41.3,517.0,36.2,860.1,60.2,798.5,55.9,1035.4,72.5
GAL,347.4,24.3,279.6,19.6,381.5,26.7,329.8,23.1,313.6,22.0,456.4,31.9,372.8,26.1,438.8,30.7
GAL,597.9,41.9,508.2,35.6,600.0,42.0,466.3,32.6,419.3,29.4,455.6,31.9,366.8,25.7,365.0,25.6
GAL,230.7,16.1,178.7,12.5,158.9,11.1,143.4,10.0,125.6,8.8,109.4,7.7,98.6,6.9,86.1,6.0
GAL,121.6,8.5,53.6,3.8,174.8,12.2,107.8,7.5,74.4,5.2,110.2,7.7,95.6,6.7,128.2,9.0
GAL,4386.7,307.1,1439.3,100.8,5331.8,373.2,3683.9,257.9,2874.8,201.2,4134.5,289.4,4199.8,294.0,6570.8,460.0
GAL,45.0,3.2,32.4,2.3,28.1,2.0,24.9,1.7,21.4,1.5,18.4,1.3,16.5,1.2,14.5,1.0
GAL,72.1,5.0,42.4,3.0,97.6,6.8,66.6,4.7,77.8,5.4,130.1,9.1,180.6,12.6,313.3,21.9
GAL,105.6,7.4,30.6,2.1,119.7,8.4,102.9,7.2,80.4,5.6,119.7,8.4,146.5,10.3,269.9,18.9
GAL,179.3,12.6,185.8,13.0,240.1,16.8,191.9,13.4,179.4,12.6,227.7,15.9,167.7,11.7,141.3,9.9
GAL,2050.9,143.6,844.0,59.1,2634.2,184.4,1848.5,129.4,1366.5,95.7,1934.9,135.4,1845.8,129.2,2801.9,196.1
GAL,5.8,0.4,4.3,0.3,3.9,0.3,3.5,0.2,3.2,0.2,3.0,0.2,2.9,0.2,2.9,0.2
GAL,23.9,1.7,17.0,1.2,14.7,1.0,12.9,0.9,11.0,0.8,9.4,0.7,8.4,0.6,7.3,0.5
GAL,11.3,0.8,8.6,0.6,7.5,0.5,6.5,0.5,5.5,0.4,4.5,0.3,3.8,0.3,3.0,0.2
GAL,1410.5,98.7,601.9,42.1,1873.4,131.1,1350.7,94.5,1069.1,74.8,1446.2,101.2,1221.4,85.5,1662.8,116.4
GAL,2699.1,188.9,1233.4,86.3,4002.3,280.2,2762.9,193.4,2101.9,147.1,2867.1,200.7,2283.0,159.8,2936.3,205.5
GAL,231.7,16.2,63.5,4.4,243.4,17.0,228.2,16.0,199.9,14.0,280.2,19.6,363.4,25.4,682.9,47.8
GAL,3516.0,246.1,1655.2,115.9,5318.6,372.3,3715.0,260.1,2790.9,195.4,3930.6,275.1,3628.2,254.0,5194.5,363.6
GAL,741.6,51.9,406.0,28.4,1388.1,97.2,992.3,69.5,807.9,56.6,1157.4,81.0,1125.0,78.8,1800.9,126.1
GAL,144.7,10.1,101.1,7.1,234.2,16.4,264.2,18.5,320.9,22.5,489.5,34.3,654.7,45.8,1152.5,80.7
GAL,277.5,19.4,110.6,7.7,378.7,26.5,280.7,19.6,241.7,16.9,375.8,26.3,451.6,31.6,750.0,52.5
GAL,308.1,21.6,116.8,8.2,394.8,27.6,304.5,21.3,244.9,17.1,378.5,26.5,452.6,31.7,753.3,52.7
GAL,676.2,47.3,244.2,17.1,861.7,60.3,604.6,42.3,454.5,31.8,698.7,48.9,806.6,56.5,1336.4,93.5
GAL,1138.4,79.7,420.0,29.4,1521.1,106.5,1106.1,77.4,911.4,63.8,1454.5,101.8,1656.6,116.0,2662.3,186.4
GAL,281.0,19.7,156.5,11.0,351.8,24.6,277.0,19.4,212.7,14.9,247.0,17.3,186.2,13.0,227.5,15.9
GAL,522.4,36.6,197.8,13.8,735.3,51.5,512.3,35.9,397.7,27.8,615.5,43.1,645.2,45.2,1008.8,70.6
GAL,105.7,7.4,48.3,3.4,140.1,9.8,101.8,7.1,89.9,6.3,140.3,9.8,173.3,12.1,274.4,19.2
GAL,210.8,14.8,95.0,6.7,304.6,21.3,235.4,16.5,239.4,16.8,397.1,27.8,528.2,37.0,880.1,61.6
GAL,211.9,14.8,87.8,6.1,276.3,19.3,246.5,17.3,265.9,18.6,482.5,33.8,674.4,47.2,1131.4,79.2
GAL,417.6,29.2,146.7,10.3,519.1,36.3,698.4,48.9,839.3,58.8,1205.8,84.4,1830.8,128.2,3937.4,275.6
GAL,1379.6,96.6,791.5,55.4,1958.8,137.1,1377.5,96.4,1007.0,70.5,1354.4,94.8,1211.8,84.8,1697.2,118.8
GAL,43.7,3.1,33.1,2.3,28.9,2.0,25.5,1.8,21.6,1.5,17.9,1.3,15.5,1.1,12.6,0.9
GAL,307.3,21.5,108.5,7.6,379.0,26.5,296.9,20.8,255.9,17.9,389.0,27.2,499.5,35.0,896.0,62.7
GAL,281.2,19.7,95.7,6.7,328.5,23.0,324.6,22.7,312.7,21.9,434.8,30.4,587.1,41.1,1120.9,78.5
GAL,152.0,10.6,68.0,4.8,218.5,15.3,144.1,10.1,137.8,9.6,225.2,15.8,305.4,21.4,506.8,35.5
GAL,342.0,23.9,327.7,22.9,567.4,39.7,618.0,43.3,793.2,55.5,1100.6,77.0,1287.0,90.1,1649.2,115.4
GAL,421.2,29.5,189.2,13.2,532.1,37.2,375.7,26.3,334.2,23.4,533.1,37.3,650.8,45.6,1072.4,75.1
GAL,326.0,22.8,225.8,15.8,524.2,36.7,512.8,35.9,648.2,45.4,1211.5,84.8,1698.3,118.9,2569.2,179.8
GAL,732.9,51.3,232.8,16.3,845.8,59.2,706.5,49.5,561.6,39.3,822.0,57.5,962.4,67.4,1727.2,120.9
GAL,0.5,-99.9,0.6,-99.9,0.7,-99.9,1.3,0.1,2.1,0.1,3.3,0.2,4.0,0.3,6.5,0.5
GAL,12.5,0.9,6.1,0.4,15.6,1.1,12.3,0.9,16.0,1.1,26.9,1.9,33.7,2.4,52.3,3.7
GAL,2.0,0.1,5.7,0.4,5.0,0.4,5.9,0.4,9.9,0.7,15.8,1.1,22.8,1.6,38.4,2.7
GAL,5.5,0.4,12.9,0.9,16.9,1.2,20.5,1.4,31.7,2.2,51.9,3.6,65.3,4.6,86.1,6.0
GAL,129.2,9.0,38.8,2.7,143.3,10.0,141.9,9.9,130.0,9.1,183.6,12.9,272.6,19.1,595.6,41.7
GAL,170.4,11.9,43.3,3.0,148.1,10.4,226.0,15.8,260.1,18.2,318.3,22.3,505.9,35.4,1060.4,74.2
GAL,85.2,6.0,55.4,3.9,146.4,10.2,139.3,9.8,179.2,12.5,312.7,21.9,461.5,32.3,785.8,55.0
GAL,4.5,0.3,8.7,0.6,13.4,0.9,20.8,1.5,35.5,2.5,60.0,4.2,89.8,6.3,145.9,10.2
GAL,74.4,5.2,21.5,1.5,83.3,5.8,69.4,4.9,62.5,4.4,91.1,6.4,118.0,8.3,222.1,15.5
GAL,215.6,15.1,85.9,6.0,268.9,18.8,349.3,24.5,448.4,31.4,690.5,48.3,1009.8,70.7,1860.3,130.2
GAL,187.7,13.1,48.1,3.4,146.4,10.2,330.8,23.2,453.0,31.7,548.2,38.4,1070.8,75.0,2903.3,203.2
GAL,270.4,18.9,61.3,4.3,269.5,18.9,235.4,16.5,175.0,12.3,216.4,15.1,237.2,16.6,456.7,32.0
GAL,71.7,5.0,27.1,1.9,100.7,7.0,66.5,4.7,49.8,3.5,73.2,5.1,71.5,5.0,107.0,7.5
GAL,327.0,22.9,83.3,5.8,348.2,24.4,286.6,20.1,211.7,14.8,273.0,19.1,293.1,20.5,541.3,37.9
GAL,237.5,16.6,69.5,4.9,259.4,18.2,242.0,16.9,220.2,15.4,337.6,23.6,481.2,33.7,931.3,65.2
GAL,1.2,0.1,3.6,0.3,4.9,0.3,8.8,0.6,13.7,1.0,19.3,1.4,25.6,1.8,36.0,2.5

==> Table3_new.csv <==
Class,F770W,dF770W,F1000W,dF1000W,F1130W,dF1130W,F1280W,dF1280W,F1500W,dF1500W,F1800W,dF1800W,F2100W,dF2100W,F2550W,dF2550W
OAGB,10.46,0.05,10.17,0.04,9.98,0.05,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
GAL,10.37,0.06,9.05,0.04,10.05,0.09,8.82,0.05,8.15,0.06,8.07,0.11,7.35,0.06,6.60,0.04
CAGB,8.52,0.04,7.92,0.04,7.60,0.03,7.79,0.07,7.74,0.05,7.51,0.07,7.35,0.04,7.16,0.06
RSG,8.62,0.06,8.37,0.04,8.21,0.05,8.20,0.09,8.10,0.07,7.72,0.06,7.56,0.05,7.38,0.09
YSO,7.68,0.04,7.37,0.04,6.81,0.04,6.39,0.04,6.00,0.04,5.58,0.04,5.18,0.04,4.52,0.04
OAGB,8.69,0.05,7.16,0.04,6.98,0.04,7.18,0.04,7.45,0.04,7.28,0.04,7.15,0.04,7.11,0.07
CAGB,8.01,0.03,7.68,0.03,7.49,0.04,7.58,0.04,7.63,0.03,7.53,0.03,7.47,0.04,7.47,0.10
OAGB,9.22,0.03,8.34,0.04,8.14,0.04,8.15,0.04,7.95,0.07,7.54,0.06,7.31,0.07,7.14,0.13
CAGB,7.15,0.03,6.05,0.04,5.68,0.04,5.43,0.04,5.02,0.04,4.63,0.04,4.39,0.03,3.83,0.03
YSO,9.52,0.22,8.56,0.16,7.35,0.06,6.18,0.03,5.35,0.03,4.57,0.03,3.72,0.04,2.58,0.08
YSO,8.57,0.09,7.79,0.06,6.97,0.06,6.65,0.04,5.99,0.04,5.08,0.03,4.39,0.04,3.31,0.04
CAGB,8.78,0.04,8.73,0.07,8.47,0.06,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,10.86,0.06,10.85,0.08,10.86,0.14,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
YSO,8.43,0.11,8.62,0.22,7.25,0.06,6.54,0.06,5.87,0.03,4.97,0.04,4.03,0.04,2.73,0.04
CAGB,8.74,0.06,8.61,0.09,8.33,0.08,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
RSG,6.93,0.03,5.25,0.06,5.11,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,6.64,0.04,5.63,0.06,5.23,0.06,5.09,0.04,4.79,0.04,4.47,0.04,4.25,0.04,3.69,0.04
STAR,8.51,0.03,8.50,0.08,8.48,0.07,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
YSO3,8.31,0.10,7.56,0.06,6.48,0.03,6.14,0.03,5.04,0.03,3.65,0.04,2.79,0.04,1.69,0.04
YSO4,7.80,0.04,6.68,0.04,6.35,0.03,6.18,0.03,5.71,0.03,4.94,0.03,4.46,0.04,4.14,0.04
OAGB,9.51,0.04,8.50,0.03,8.31,0.03,8.43,0.05,8.26,0.11,7.54,0.13,7.30,0.07,7.05,0.10
CAGB,9.66,0.04,9.78,0.06,9.56,0.07,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
YSO4,10.49,0.07,9.57,0.07,8.92,0.04,9.01,0.05,8.57,0.09,7.60,0.08,7.18,0.05,6.51,0.05
RSG,7.04,0.03,6.08,0.04,5.78,0.04,5.94,0.04,5.76,0.03,5.10,0.03,4.94,0.03,4.83,0.06
OPAGB,8.78,0.05,7.64,0.04,7.53,0.04,7.59,0.05,7.21,0.05,6.56,0.05,6.26,0.05,6.20,0.07
OPAGB,8.82,0.06,7.70,0.03,7.44,0.03,7.47,0.04,7.13,0.04,6.68,0.04,6.42,0.05,6.21,0.07
CAGB,8.23,0.03,8.29,0.05,7.99,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,8.36,0.03,8.27,0.04,7.81,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
STAR,10.43,0.04,10.30,0.12,10.18,0.08,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,8.72,0.05,8.72,0.06,8.45,0.08,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
YSO,6.99,0.04,6.47,0.04,5.57,0.04,5.17,0.03,4.69,0.04,3.94,0.04,3.36,0.04,2.48,0.04
RSG,9.52,0.03,9.46,0.05,9.45,0.09,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,9.70,0.04,9.39,0.15,8.85,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
RSG,9.08,0.04,8.90,0.04,8.73,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,7.47,0.03,5.74,0.04,5.75,0.04,6.12,0.04,5.87,0.03,5.08,0.04,4.88,0.04,4.82,0.04
YSO3,7.57,0.05,6.84,0.03,6.13,0.04,6.34,0.04,5.75,0.03,4.59,0.03,4.01,0.04,3.28,0.04
CAGB,9.76,0.04,9.83,0.19,9.71,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
GAL,10.87,0.12,10.11,0.24,9.83,0.08,9.09,0.07,8.25,0.08,7.48,0.09,6.87,0.06,6.09,0.05
CAGB,9.00,0.04,8.71,0.03,8.19,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
YSO4,10.39,0.05,9.06,0.04,9.01,0.04,9.28,0.07,8.61,0.14,7.66,0.14,7.09,0.07,6.13,0.03
CAGB,9.17,0.05,8.69,0.07,8.46,0.05,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,10.63,0.07,10.64,0.36,10.58,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,10.50,0.05,10.55,0.07,10.29,0.11,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,8.86,0.04,8.88,0.13,8.54,0.06,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,9.96,0.04,9.94,0.08,9.75,0.07,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,7.44,0.04,7.38,0.06,7.26,0.09,7.30,0.08,7.29,0.04,7.30,0.03,7.35,0.04,7.55,0.07
CPAGB,7.65,0.04,6.48,0.04,5.49,0.04,5.29,0.04,4.89,0.04,4.33,0.04,3.83,0.04,2.82,0.04
CAGB,8.81,0.05,8.29,0.05,7.99,0.05,8.04,0.07,7.92,0.04,7.72,0.07,7.60,0.06,7.30,0.05
OAGB,9.13,0.04,8.21,0.04,7.94,0.03,7.84,0.04,7.53,0.04,7.12,0.06,6.87,0.05,6.60,0.08
CAGB,7.46,0.04,7.22,0.04,7.05,0.03,7.08,0.03,7.04,0.03,7.00,0.03,7.00,0.03,7.06,0.03
OPAGB,8.93,0.07,7.03,0.04,6.85,0.04,7.50,0.04,6.86,0.05,5.68,0.04,5.33,0.03,5.27,0.05
CAGB,10.48,0.07,10.17,0.18,9.73,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,10.08,0.03,10.08,0.07,9.84,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,10.34,0.05,9.54,0.08,9.29,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,7.70,0.05,7.07,0.03,6.73,0.04,6.89,0.06,6.79,0.04,6.67,0.06,6.53,0.06,6.31,0.07
OAGB,8.81,0.05,7.69,0.03,7.50,0.03,7.74,0.06,7.64,0.07,6.97,0.10,6.81,0.07,6.93,0.09
YSO4,7.64,0.05,6.50,0.04,6.30,0.04,6.28,0.03,5.86,0.03,5.17,0.04,4.84,0.03,4.49,0.04
OAGB,10.19,0.05,8.83,0.03,8.74,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CPAGB,8.23,0.07,7.94,0.09,6.76,0.04,6.51,0.04,5.76,0.03,4.79,0.04,4.18,0.03,3.18,0.04
CAGB,8.16,0.10,6.45,0.04,5.98,0.04,5.22,0.04,4.45,0.04,3.83,0.04,3.50,0.04,3.02,0.08
CAGB,7.61,0.04,7.16,0.05,6.88,0.05,6.94,0.08,6.90,0.07,6.84,0.16,6.80,0.10,7.11,0.24
OAGB,10.44,0.04,9.68,0.12,9.62,0.08,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,9.89,0.04,9.82,0.12,9.69,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
YSO,8.28,0.09,8.63,0.18,7.09,0.05,6.45,0.04,5.85,0.06,5.00,0.06,4.13,0.03,2.76,0.03
HII,10.80,0.11,9.92,0.08,9.21,0.03,8.95,0.06,8.57,0.10,7.89,0.07,7.44,0.05,6.59,0.04
OAGB,10.77,0.06,9.83,0.06,9.77,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OPAGB,8.04,0.07,7.13,0.03,6.95,0.07,6.88,0.07,6.58,0.05,6.28,0.06,6.03,0.06,5.95,0.05
YSO,7.54,0.04,7.25,0.05,6.54,0.03,5.99,0.03,5.37,0.03,4.60,0.04,3.96,0.04,3.06,0.04
OPAGB,9.75,0.04,8.49,0.05,8.09,0.04,7.86,0.04,7.32,0.05,6.74,0.06,6.33,0.04,5.86,0.06
STAR,10.45,0.04,10.41,0.12,10.33,0.05,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,10.40,0.05,9.72,0.20,9.57,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,11.12,0.07,9.34,0.05,9.30,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,9.05,0.07,8.56,0.09,8.47,0.09,8.67,0.12,8.65,0.08,8.48,0.11,8.32,0.11,8.38,0.13
STAR,9.95,0.04,9.88,0.07,9.66,0.06,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,8.53,0.06,7.79,0.04,7.64,0.03,7.74,0.04,7.58,0.04,7.04,0.08,6.90,0.07,6.87,0.07
CAGB,9.29,0.06,9.36,0.08,8.63,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CPAGB,7.28,0.04,6.65,0.03,5.59,0.04,5.25,0.04,4.97,0.04,4.43,0.04,3.73,0.04,3.10,0.04
OPAGB,8.88,0.08,7.88,0.05,7.64,0.05,7.71,0.06,7.62,0.07,7.15,0.06,6.88,0.05,6.62,0.04
CAGB,9.32,0.05,9.25,0.06,9.10,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,8.66,0.04,8.64,0.06,7.91,0.05,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
STAR,9.70,0.04,9.71,0.13,8.32,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,10.57,0.05,10.09,0.13,9.91,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
YSO4,8.53,0.09,7.39,0.04,6.83,0.06,6.58,0.05,5.67,0.04,4.45,0.04,3.92,0.04,3.42,0.04
OAGB,10.30,0.04,9.15,0.04,9.12,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CPN,7.57,0.04,6.57,0.04,5.67,0.04,5.70,0.04,5.06,0.03,4.22,0.04,3.65,0.04,3.02,0.04
OAGB,9.62,0.06,7.77,0.04,7.67,0.04,8.35,0.03,8.21,0.05,7.45,0.04,7.26,0.05,7.23,0.05
OPAGB,9.21,0.14,8.31,0.10,8.11,0.30,8.08,0.24,7.87,0.16,7.44,0.19,7.19,0.08,6.62,0.03
OAGB,10.08,0.06,8.27,0.04,8.53,0.04,8.81,0.05,8.35,0.04,7.71,0.03,7.51,0.04,7.79,0.09
YSO3,7.81,0.06,7.52,0.08,6.57,0.03,6.72,0.07,6.52,0.07,5.67,0.06,5.34,0.06,4.64,0.04
CAGB,7.36,0.04,6.88,0.03,6.57,0.04,6.75,0.05,6.73,0.05,6.58,0.06,6.50,0.06,6.33,0.07
OAGB,10.53,0.05,9.34,0.06,9.23,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OPN,9.91,0.07,10.07,0.10,9.64,0.06,9.01,0.09,8.62,0.25,7.55,0.24,7.09,0.12,6.45,0.19
YSO,7.67,0.05,6.61,0.04,6.15,0.03,5.83,0.04,4.82,0.04,3.32,0.08,2.47,0.08,1.43,0.08
YSO,6.62,0.04,6.30,0.04,5.63,0.04,5.10,0.04,4.59,0.04,4.04,0.04,3.54,0.04,2.85,0.04
CAGB,8.47,0.05,8.13,0.04,7.83,0.03,7.79,0.05,7.74,0.07,7.71,0.13,7.62,0.09,7.77,0.18
HII,6.22,0.04,5.58,0.06,4.93,0.06,4.61,0.06,4.08,0.04,3.33,0.04,2.75,0.04,1.87,0.08
CAGB,8.28,0.07,7.85,0.08,7.21,0.10,7.43,0.13,7.31,0.05,6.84,0.04,6.70,0.08,6.02,0.20
YSO4,9.32,0.04,8.40,0.04,8.38,0.03,8.42,0.05,8.26,0.05,7.74,0.07,7.40,0.06,7.09,0.04
OPAGB,9.23,0.08,8.28,0.05,8.07,0.08,8.01,0.05,7.72,0.06,7.29,0.07,7.06,0.07,6.81,0.06
YSO,6.81,0.03,6.04,0.04,5.60,0.04,5.30,0.04,4.71,0.04,3.78,0.04,3.17,0.04,2.29,0.08
YSO4,8.52,0.08,6.97,0.03,6.55,0.04,6.61,0.05,5.68,0.07,4.45,0.05,3.95,0.03,3.42,0.04
OAGB,10.04,0.11,9.06,0.07,9.05,0.09,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OPAGB,8.61,0.04,7.63,0.03,7.40,0.03,7.44,0.04,7.17,0.04,6.73,0.06,6.53,0.06,6.36,0.05
OPAGB,9.75,0.04,8.73,0.04,8.60,0.03,8.67,0.04,8.36,0.08,7.74,0.11,7.50,0.04,7.37,0.07
YSO3,9.14,0.12,8.49,0.13,7.47,0.05,7.48,0.08,6.48,0.09,5.18,0.06,4.53,0.05,3.76,0.07
OPAGB,6.80,0.04,5.75,0.04,5.55,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
RSG,7.77,0.06,7.43,0.06,7.21,0.08,7.16,0.08,6.84,0.05,6.24,0.04,5.98,0.04,5.72,0.05
OPAGB,8.38,0.03,7.36,0.03,7.20,0.03,7.28,0.03,7.01,0.03,6.41,0.04,6.06,0.05,5.96,0.04
CAGB,8.46,0.04,8.21,0.04,7.96,0.05,8.02,0.07,7.84,0.07,7.46,0.09,6.97,0.06,6.22,0.06
CAGB,9.39,0.03,9.28,0.08,8.87,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,4.93,0.06,4.31,0.06,3.73,0.06,3.49,0.06,3.11,0.08,2.43,0.08,2.12,0.08,1.75,0.08
RSG,7.59,0.05,7.28,0.06,7.06,0.09,7.18,0.10,7.24,0.06,6.89,0.06,6.73,0.05,6.58,0.05
RSG,8.46,0.04,8.18,0.03,7.95,0.04,7.97,0.06,7.90,0.04,7.55,0.04,7.42,0.03,7.33,0.07
OAGB,10.24,0.05,10.28,0.19,10.19,0.06,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,8.06,0.10,6.63,0.04,5.96,0.04,5.22,0.04,4.47,0.04,3.84,0.04,3.37,0.04,2.57,0.04
CAGB,7.27,0.03,7.07,0.03,6.94,0.05,6.99,0.05,7.01,0.03,6.94,0.04,6.96,0.03,7.05,0.06
RSG,9.71,0.03,9.66,0.09,9.65,0.06,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
RSG,8.37,0.04,8.22,0.06,7.98,0.05,8.07,0.09,8.12,0.05,7.88,0.04,7.66,0.07,7.47,0.05
RSG,8.37,0.03,8.07,0.06,7.90,0.06,7.81,0.06,7.75,0.05,7.31,0.10,7.07,0.07,6.71,0.07
OAGB,8.30,0.08,7.10,0.04,6.87,0.06,7.19,0.09,6.97,0.05,6.16,0.06,5.93,0.05,5.75,0.06
OPAGB,7.85,0.07,6.74,0.03,6.43,0.04,6.34,0.04,5.89,0.04,5.35,0.06,5.04,0.05,4.67,0.04
CAGB,10.26,0.04,10.22,0.09,10.05,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
STAR,10.04,0.04,1-99.994,0.10,9.39,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
RSG,8.51,0.04,8.45,0.05,8.35,0.07,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
RSG,6.91,0.04,6.11,0.04,5.76,0.04,6.02,0.04,6.08,0.04,5.51,0.04,5.28,0.04,5.09,0.05
CAGB,9.27,0.04,9.39,0.05,9.16,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
YSO4,8.75,0.05,7.82,0.04,7.12,0.04,7.17,0.04,6.75,0.04,5.91,0.05,5.52,0.04,5.06,0.05
GAL,12.01,0.23,10.75,0.27,10.22,0.07,9.55,0.10,8.99,0.08,8.17,0.07,7.49,0.05,6.89,0.10
CAGB,9.16,0.03,9.02,0.03,8.58,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,7.24,0.03,6.33,0.04,5.97,0.04,5.92,0.04,5.65,0.03,5.35,0.04,5.11,0.04,4.54,0.04
CAGB,8.06,0.06,7.48,0.04,7.28,0.05,7.33,0.06,7.27,0.04,7.05,0.09,6.94,0.08,6.84,0.10
OAGB,9.41,0.03,9.22,0.06,9.06,0.05,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,9.79,0.04,9.33,0.03,9.18,0.06,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CPN,7.29,0.04,6.88,0.04,5.67,0.04,5.77,0.03,5.42,0.05,4.84,0.03,4.35,0.03,3.62,0.04
CAGB,7.34,0.03,7.00,0.04,6.87,0.03,6.87,0.05,6.80,0.03,6.67,0.04,6.64,0.04,6.68,0.05
RSG,7.35,0.03,6.21,0.04,6.11,0.03,6.27,0.04,5.98,0.04,5.14,0.03,4.95,0.03,4.85,0.05
OAGB,10.30,0.05,9.45,0.04,9.32,0.06,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
YSO4,10.60,0.08,9.63,0.09,9.17,0.05,8.97,0.07,8.33,0.13,7.56,0.13,7.06,0.11,6.40,0.17
CPAGB,7.63,0.05,6.16,0.04,5.38,0.06,5.36,0.04,4.46,0.04,3.72,0.04,3.28,0.08,2.78,0.08
GAL,10.23,0.05,9.02,0.05,8.19,0.04,7.98,0.04,7.93,0.05,7.26,0.10,6.70,0.06,6.45,0.05
OAGB,10.47,0.04,9.12,0.07,9.11,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OPN,11.85,0.14,11.31,0.44,10.79,0.06,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
GAL,9.60,0.11,8.49,0.06,7.56,0.04,7.03,0.05,6.69,0.06,6.27,0.11,5.51,0.06,4.82,0.05
CAGB,7.79,0.03,7.46,0.04,7.16,0.03,7.29,0.03,7.28,0.04,7.19,0.05,7.13,0.06,7.30,0.08
OPAGB,10.83,0.16,9.06,0.15,8.69,0.06,8.95,0.08,8.26,0.05,7.40,0.04,7.04,0.03,6.88,0.04
YSO3,9.01,0.06,8.75,0.07,7.81,0.03,7.89,0.05,7.67,0.08,6.91,0.13,6.32,0.06,5.34,0.03
OAGB,10.16,0.05,8.77,0.04,8.98,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OPAGB,8.22,0.03,7.58,0.03,7.11,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OPAGB,6.58,0.04,5.44,0.03,5.07,0.04,4.79,0.04,4.22,0.04,3.43,0.08,2.97,0.08,2.63,0.08
YSO4,9.13,0.06,7.88,0.03,7.35,0.03,7.46,0.04,6.79,0.12,5.70,0.12,5.18,0.09,4.54,0.07
YSO3,8.07,0.10,7.45,0.06,6.69,0.11,6.31,0.06,5.79,0.04,4.93,0.05,4.36,0.03,3.48,0.04
OAGB,7.16,0.03,5.40,0.06,5.46,0.04,5.85,0.04,5.62,0.04,4.87,0.04,4.71,0.04,4.63,0.04
OAGB,9.42,0.03,8.36,0.04,8.14,0.04,8.26,0.04,8.10,0.04,7.69,0.08,7.51,0.05,7.42,0.08
CAGB,6.40,0.04,5.33,0.04,4.97,0.06,4.77,0.04,4.38,0.04,3.98,0.04,3.73,0.04,3.22,0.04
YSO,8.71,0.12,8.81,0.19,7.69,0.07,7.55,0.12,6.45,0.06,5.02,0.04,4.04,0.04,2.80,0.04
RSG,8.33,0.03,7.70,0.05,7.56,0.04,7.64,0.05,7.51,0.05,7.05,0.06,6.89,0.06,7.11,0.07
RSG,7.99,0.05,7.37,0.05,6.99,0.05,7.09,0.05,7.01,0.06,6.52,0.06,6.37,0.06,6.36,0.07
RSG,7.32,0.05,6.65,0.04,6.26,0.03,6.47,0.07,6.42,0.06,5.87,0.06,5.68,0.04,5.22,0.03
RSG,7.73,0.04,7.11,0.04,6.66,0.04,6.78,0.05,6.72,0.04,6.23,0.05,6.05,0.06,5.64,0.04
OAGB,9.08,0.04,8.94,0.04,8.80,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OPN,11.59,0.16,11.07,0.23,11.02,0.09,10.63,0.14,9.29,0.14,8.82,0.11,8.21,0.09,6.89,0.09
CPN,8.56,0.10,7.74,0.07,6.75,0.04,6.57,0.05,5.83,0.06,5.13,0.03,4.61,0.03,3.90,0.04
OAGB,9.83,0.04,9.13,0.05,9.15,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OPAGB,8.20,0.09,6.52,0.03,6.20,0.04,6.46,0.04,5.71,0.03,4.83,0.04,4.46,0.04,4.16,0.03
OAGB,9.49,0.04,9.47,0.07,9.36,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,9.79,0.05,9.81,0.10,9.44,0.16,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,8.57,0.04,7.93,0.03,7.78,0.04,7.83,0.06,7.66,0.07,7.19,0.06,7.02,0.06,7.06,0.25
CAGB,7.54,0.04,7.20,0.03,6.94,0.04,7.02,0.05,6.96,0.03,6.81,0.04,6.76,0.03,6.73,0.04
OAGB,10.93,0.08,8.81,0.06,8.82,0.04,9.26,0.05,8.74,0.06,7.78,0.05,7.50,0.05,7.53,0.14
YSO,8.68,0.11,8.55,0.14,7.20,0.10,6.51,0.05,5.41,0.03,4.13,0.04,3.22,0.04,2.05,0.08
GAL,10.99,0.09,10.24,0.18,10.28,0.10,9.37,0.07,8.89,0.14,8.48,0.24,7.86,0.07,7.06,0.04
OPN,9.08,0.18,8.06,0.10,7.22,0.09,6.94,0.09,6.04,0.08,5.28,0.04,4.66,0.03,3.75,0.04
YSO4,8.83,0.04,7.86,0.03,7.68,0.03,7.76,0.05,7.49,0.06,6.86,0.08,6.61,0.06,6.49,0.09
STAR,10.81,0.05,10.66,0.23,10.64,0.08,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,8.24,0.03,8.06,0.05,7.93,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,8.74,0.12,7.06,0.04,6.17,0.03,5.25,0.04,4.29,0.04,3.45,0.08,2.89,0.08,2.09,0.08
CAGB,10.73,0.06,10.69,0.12,10.46,0.12,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OPAGB,8.42,0.04,7.25,0.04,6.91,0.04,6.88,0.04,6.53,0.04,6.06,0.04,5.77,0.03,5.46,0.03
GAL,9.95,0.05,9.29,0.04,8.90,0.04,8.30,0.04,7.75,0.05,7.55,0.08,7.17,0.05,6.43,0.03
CAGB,-99.99,-99.99,10.03,0.15,9.89,0.10,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
STAR,9.45,0.03,9.45,0.04,9.43,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CPAGB,8.00,0.05,6.21,0.04,5.36,0.04,5.35,0.04,4.64,0.04,3.78,0.04,3.30,0.04,2.73,0.04
OAGB,10.07,0.04,9.52,0.10,9.39,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,6.56,0.06,5.89,0.06,5.58,0.06,5.54,0.06,5.38,0.08,5.13,0.04,4.99,0.04,4.73,0.04
CAGB,6.53,0.04,5.71,0.04,5.33,0.04,5.35,0.04,5.16,0.04,4.90,0.04,4.68,0.04,4.10,0.04
CAGB,7.27,0.04,6.78,0.04,6.38,0.04,6.50,0.04,6.48,0.03,6.39,0.04,6.30,0.04,6.07,0.08
CAGB,7.40,0.04,6.58,0.04,6.28,0.04,6.22,0.04,6.00,0.03,5.72,0.03,5.51,0.03,5.04,0.04
CAGB,6.41,0.04,5.72,0.04,5.40,0.04,5.46,0.04,5.32,0.08,5.05,0.04,4.88,0.04,4.56,0.04
STAR,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,4.08,0.04,4.06,0.04,4.03,0.08
CAGB,7.08,0.04,6.56,0.04,6.24,0.04,6.37,0.04,6.37,0.03,6.22,0.04,6.16,0.04,6.01,0.05
OPAGB,9.52,0.04,8.55,0.03,8.33,0.04,8.34,0.05,8.03,0.08,7.43,0.14,7.09,0.08,6.97,0.09
STAR,-99.99,-99.99,10.56,0.08,10.39,0.20,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,6.41,0.04,5.83,0.04,5.49,0.04,5.54,0.06,5.46,0.08,5.29,0.04,5.16,0.04,4.89,0.04
YSO3,7.96,0.09,7.35,0.03,6.39,0.04,6.33,0.04,5.14,0.04,3.51,0.04,2.77,0.04,1.99,0.04
HII,7.99,0.10,8.34,0.08,6.68,0.03,6.95,0.04,6.96,0.11,6.04,0.15,5.50,0.04,4.49,0.03
HII,7.26,0.04,6.94,0.04,5.72,0.04,5.50,0.03,4.74,0.04,3.42,0.03,2.55,0.04,1.54,0.04
HII,6.75,0.03,6.49,0.03,5.35,0.04,5.09,0.04,4.38,0.04,3.15,0.04,2.36,0.04,1.40,0.08
RSG,6.56,0.06,4.89,0.06,4.84,0.06,5.16,0.04,4.86,0.04,4.02,0.08,3.86,0.08,3.86,0.04
HII,6.57,0.04,5.90,0.05,4.83,0.05,4.42,0.07,3.79,0.11,2.63,0.09,1.88,0.08,0.98,0.06
HII,8.17,0.12,8.69,0.12,7.03,0.03,7.41,0.05,7.40,0.09,6.48,0.09,5.97,0.11,5.00,0.07
OPN,10.92,0.27,10.91,0.35,9.72,0.19,9.56,0.21,8.69,0.23,7.83,0.16,7.16,0.11,6.01,0.08
RSG,5.68,0.04,3.70,0.06,3.63,0.06,4.02,0.06,3.69,0.08,2.78,0.08,2.59,0.08,2.50,0.08
HII,7.49,0.05,7.91,0.08,6.35,0.06,6.40,0.05,6.09,0.09,4.97,0.08,4.15,0.04,3.04,0.03
CAGB,6.62,0.03,6.16,0.03,5.99,0.03,6.06,0.03,5.94,0.03,5.71,0.03,5.65,0.03,5.59,0.04
YSO,6.61,0.04,7.10,0.03,5.66,0.04,4.66,0.06,3.88,0.08,2.87,0.08,1.87,0.08,0.51,0.08
YSO,6.66,0.04,7.17,0.07,5.70,0.03,4.76,0.04,3.98,0.05,3.01,0.03,2.01,0.04,0.64,0.04
CAGB,6.15,0.04,5.65,0.04,5.41,0.04,5.39,0.03,5.24,0.04,5.05,0.04,4.98,0.04,4.86,0.03
OAGB,5.74,0.06,4.09,0.06,3.90,0.06,4.14,0.06,3.91,0.08,3.23,0.08,3.06,0.08,2.98,0.08
CAGB,-99.99,-99.99,-99.99,-99.99,5.40,0.06,5.20,0.06,4.86,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
HII,4.21,0.06,3.62,0.04,2.44,0.06,1.54,0.06,0.66,0.04,-0.29,0.04,-1.17,0.08,-2.32,0.04
HII,4.30,0.04,3.68,0.04,2.62,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
HII,7.44,0.05,6.98,0.04,5.80,0.03,5.46,0.03,4.66,0.03,3.45,0.03,2.82,0.04,1.94,0.07
HII,7.55,0.05,7.87,0.11,6.34,0.08,6.38,0.08,5.91,0.06,4.53,0.05,3.63,0.05,2.61,0.05
HII,7.04,0.05,6.53,0.06,5.16,0.04,4.83,0.03,4.14,0.06,3.18,0.05,2.33,0.04,1.31,0.08
HII,5.84,0.04,5.58,0.03,4.32,0.04,3.61,0.04,2.84,0.05,2.04,0.04,1.32,0.04,0.39,0.08
HII,7.41,0.05,6.76,0.06,5.64,0.06,5.40,0.04,4.69,0.05,3.77,0.04,3.04,0.04,2.13,0.08
HII,6.37,0.04,5.69,0.10,4.77,0.03,4.16,0.04,3.25,0.08,2.40,0.06,1.56,0.10,0.64,0.10
CAGB,6.85,0.04,6.23,0.04,5.87,0.04,5.99,0.04,5.87,0.03,5.73,0.04,5.56,0.03,5.04,0.04
HII,7.96,0.18,7.85,0.18,6.22,0.05,6.16,0.06,5.97,0.05,5.02,0.05,4.43,0.06,3.36,0.08
OAGB,9.80,0.04,8.69,0.04,8.48,0.04,8.61,0.05,8.25,0.11,7.67,0.15,7.38,0.08,7.20,0.04
HII,7.06,0.07,7.18,0.06,5.65,0.04,5.67,0.04,5.36,0.05,4.24,0.05,3.44,0.04,2.36,0.03
HII,6.49,0.06,6.62,0.03,5.15,0.03,5.08,0.04,4.67,0.04,3.57,0.04,2.82,0.04,1.77,0.08
STAR,6.98,0.03,7.00,0.03,6.97,0.05,6.89,0.07,6.91,0.05,6.95,0.09,6.87,0.08,6.74,0.16
CAGB,6.84,0.04,6.15,0.03,5.82,0.04,5.78,0.04,5.58,0.04,5.34,0.04,5.18,0.04,4.83,0.04
HII,6.73,0.04,6.89,0.06,5.44,0.03,5.06,0.03,4.21,0.03,2.88,0.03,1.91,0.04,0.77,0.04
YSO1,6.54,0.04,7.02,0.06,5.54,0.03,4.98,0.03,4.30,0.05,3.32,0.04,2.41,0.04,1.22,0.04
YSO1,6.53,0.03,6.44,0.06,4.99,0.05,4.76,0.03,3.90,0.08,2.65,0.06,1.75,0.04,0.66,0.08
CAGB,6.73,0.04,6.21,0.04,5.92,0.04,6.03,0.04,5.91,0.03,5.67,0.03,5.61,0.03,5.49,0.04
YSO1,6.92,0.03,7.04,0.08,5.37,0.04,5.28,0.09,4.75,0.16,3.67,0.14,2.81,0.12,1.74,0.09
YSO1,7.31,0.04,6.68,0.04,5.84,0.04,5.55,0.04,4.56,0.04,3.21,0.04,2.34,0.08,1.21,0.08
YSO1,7.59,0.05,6.97,0.04,6.07,0.04,5.82,0.03,4.79,0.04,3.42,0.03,2.52,0.03,1.39,0.04
YSO4,6.76,0.03,5.66,0.04,5.33,0.04,5.32,0.03,4.69,0.03,3.67,0.03,3.12,0.03,2.45,0.04
YSO3,8.28,0.08,7.95,0.06,6.65,0.06,6.63,0.06,5.70,0.06,4.20,0.06,3.36,0.03,2.45,0.04
HII,7.63,0.07,7.95,0.11,6.38,0.04,6.59,0.07,6.61,0.12,5.68,0.13,4.98,0.05,3.85,0.03
OAGB,7.88,0.09,6.26,0.04,6.18,0.05,6.40,0.07,6.25,0.03,5.60,0.04,5.41,0.04,5.33,0.04
OAGB,7.69,0.08,6.09,0.03,6.04,0.03,6.28,0.05,6.12,0.03,5.46,0.04,5.27,0.04,5.20,0.04
OAGB,7.05,0.04,5.11,0.03,5.14,0.03,5.51,0.03,5.40,0.04,4.74,0.04,4.59,0.04,4.58,0.04
OAGB,7.58,0.06,5.92,0.04,5.90,0.03,6.19,0.06,5.96,0.03,5.29,0.04,5.10,0.04,5.04,0.04
OAGB,7.19,0.04,5.42,0.04,5.43,0.04,5.77,0.03,5.57,0.04,4.89,0.04,4.74,0.04,4.69,0.04
OAGB,7.56,0.06,5.86,0.04,5.82,0.04,6.11,0.03,5.90,0.04,5.23,0.04,5.05,0.04,5.02,0.04
HII,5.76,0.04,5.13,0.03,4.10,0.04,3.90,0.03,2.95,0.04,1.63,0.03,0.80,0.04,-0.16,0.04
HII,-99.99,-99.99,-99.99,-99.99,3.83,0.03,3.62,0.04,2.66,0.03,1.33,0.04,0.50,0.04,-0.45,0.04
HII,-99.99,-99.99,-99.99,-99.99,3.83,0.03,3.63,0.03,2.67,0.03,1.34,0.04,0.51,0.04,-0.44,0.04
OPAGB,6.76,0.03,5.72,0.04,5.44,0.04,5.35,0.04,4.95,0.04,4.34,0.04,4.05,0.04,3.74,0.04
RSG,5.89,0.06,4.31,0.04,4.11,0.04,4.24,0.04,3.99,0.08,3.22,0.08,3.04,0.08,3.03,0.08
HII,6.35,0.04,5.72,0.04,4.93,0.06,4.64,0.06,4.19,0.08,3.40,0.04,2.82,0.04,1.93,0.04
HII,6.50,0.04,5.89,0.04,5.18,0.05,4.96,0.04,4.57,0.03,3.89,0.05,3.39,0.05,2.54,0.04
RSG,2.88,0.04,2.50,0.04,1.81,0.06,1.39,0.06,0.97,0.08,0.37,0.04,-0.10,0.03,-0.47,0.04
RSG,2.78,0.06,2.29,0.06,1.60,0.06,1.18,0.06,0.78,0.08,0.24,0.08,-0.14,0.08,-0.57,0.08
RSG,6.47,0.06,5.63,0.06,5.60,0.06,5.75,0.06,5.66,0.04,5.14,0.04,4.94,0.04,4.98,0.04
CAGB,7.09,0.04,6.43,0.04,6.11,0.04,6.20,0.04,6.19,0.03,6.01,0.06,5.90,0.05,5.57,0.05
RSG,6.53,0.06,5.00,0.06,4.83,0.06,4.99,0.06,4.75,0.08,4.03,0.08,3.88,0.08,3.88,0.08
YSO1,8.42,0.11,7.41,0.03,6.85,0.03,6.80,0.03,5.99,0.04,4.77,0.06,4.16,0.05,3.41,0.04
YSO3,7.25,0.03,7.42,0.05,5.92,0.05,6.08,0.04,5.55,0.04,4.04,0.03,3.15,0.04,2.11,0.03
OAGB,7.04,0.03,5.95,0.04,5.67,0.04,5.77,0.03,5.62,0.04,4.98,0.03,4.81,0.03,4.65,0.07
YSO3,8.77,0.10,9.06,0.12,7.60,0.03,7.72,0.06,7.22,0.11,5.88,0.10,5.12,0.06,4.16,0.04
CAGB,6.74,0.04,5.93,0.04,5.57,0.04,5.56,0.04,5.36,0.04,5.09,0.04,4.90,0.04,4.45,0.04
YSO3,9.01,0.14,9.07,0.18,7.60,0.08,7.74,0.08,7.19,0.16,5.95,0.10,5.26,0.05,4.23,0.03
YSO3,9.17,0.11,9.13,0.19,7.53,0.06,7.68,0.08,7.38,0.12,6.22,0.08,5.49,0.04,4.48,0.04
YSO1,6.73,0.04,6.99,0.05,5.77,0.03,5.44,0.03,4.88,0.06,3.82,0.07,2.93,0.04,1.75,0.03
YSO3,8.34,0.11,7.49,0.04,6.46,0.05,6.17,0.04,5.25,0.03,4.03,0.03,3.27,0.04,2.42,0.04
HII,8.03,0.06,8.26,0.10,6.65,0.04,6.81,0.05,6.78,0.07,5.81,0.09,5.10,0.07,3.98,0.07
HII,7.63,0.03,7.93,0.06,6.33,0.03,6.32,0.03,6.13,0.05,5.31,0.06,4.65,0.03,3.61,0.04
CAGB,5.40,0.06,4.97,0.06,4.65,0.06,4.65,0.04,4.59,0.08,4.45,0.04,4.37,0.04,4.18,0.04
HII,8.78,0.13,8.16,0.07,7.02,0.05,6.74,0.04,5.90,0.05,4.93,0.05,4.16,0.05,3.26,0.05
YSO1,6.68,0.03,6.66,0.04,5.73,0.04,5.51,0.04,4.97,0.05,3.87,0.07,3.05,0.05,2.07,0.04
HII,6.68,0.08,6.53,0.09,5.09,0.10,4.94,0.11,4.29,0.12,3.13,0.15,2.29,0.06,1.28,0.04
HII,9.51,0.20,9.20,0.19,7.97,0.07,7.99,0.08,7.46,0.14,6.10,0.11,5.33,0.03,4.39,0.04
HII,6.89,0.03,6.96,0.04,5.61,0.04,5.51,0.04,4.73,0.48,3.36,0.09,2.41,0.04,1.25,0.04
HII,8.04,0.06,7.03,0.03,6.31,0.03,6.33,0.04,5.57,0.04,4.43,0.04,3.74,0.03,2.88,0.03
YSO3,8.22,0.08,8.43,0.09,6.91,0.05,7.14,0.06,6.65,0.08,5.14,0.06,4.25,0.05,3.23,0.03
HII,6.51,0.05,6.00,0.06,4.82,0.03,4.53,0.04,3.90,0.04,2.84,0.03,2.12,0.04,1.15,0.04
HII,7.03,0.08,6.68,0.10,5.35,0.11,5.23,0.11,4.75,0.14,3.79,0.12,3.02,0.03,2.09,0.04
HII,7.08,0.03,6.05,0.04,5.24,0.03,4.89,0.04,4.06,0.06,3.21,0.05,2.50,0.04,1.66,0.08
HII,7.65,0.05,7.93,0.12,6.37,0.05,6.46,0.06,6.23,0.07,4.94,0.06,4.04,0.04,2.93,0.04
HII,7.60,0.05,7.49,0.05,5.98,0.07,5.90,0.04,5.36,0.03,4.15,0.03,3.35,0.04,2.43,0.04
HII,9.08,0.15,9.26,0.20,7.62,0.09,7.90,0.11,7.87,0.15,6.85,0.15,6.19,0.08,5.17,0.05
YSO1,7.55,0.07,7.82,0.04,6.15,0.04,6.27,0.03,6.03,0.10,4.92,0.07,4.04,0.06,2.84,0.05
RSG,6.11,0.04,4.40,0.04,4.27,0.04,4.42,0.04,4.19,0.08,3.44,0.08,3.26,0.08,3.22,0.08
YSO1,7.52,0.06,7.40,0.06,6.24,0.05,5.86,0.04,5.04,0.05,3.93,0.04,3.07,0.04,2.07,0.03
YSO4,5.85,0.04,4.94,0.04,4.53,0.03,4.61,0.04,4.23,0.05,3.32,0.06,2.78,0.05,2.07,0.05
HII,8.64,0.14,8.13,0.10,7.13,0.05,7.00,0.05,6.35,0.07,4.95,0.07,4.03,0.04,2.98,0.03
YSO1,8.82,0.18,8.54,0.11,7.51,0.05,6.73,0.04,5.83,0.05,4.72,0.06,3.78,0.04,2.52,0.04
CAGB,8.08,0.11,6.58,0.06,6.06,0.03,5.82,0.05,5.58,0.06,5.24,0.05,4.96,0.04,4.37,0.03
YSO3,11.46,0.06,10.22,0.62,9.26,0.17,9.18,0.18,8.48,0.14,7.34,0.10,6.78,0.07,5.95,0.07
YSO1,7.23,0.03,7.49,0.07,6.44,0.05,5.77,0.03,5.31,0.04,4.79,0.06,4.23,0.05,3.31,0.04
RSG,7.25,0.03,7.18,0.04,7.21,0.06,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OPN,9.76,0.05,6.62,0.06,6.41,0.06,6.24,0.04,5.38,0.04,3.93,0.04,3.39,0.04,3.01,0.04
YSO3,9.14,0.18,9.06,0.16,7.84,0.06,7.91,0.08,7.53,0.10,6.54,0.09,5.80,0.06,4.90,0.05
YSO3,8.18,0.07,6.91,0.04,6.00,0.04,5.82,0.04,4.63,0.04,3.23,0.04,2.60,0.04,1.96,0.04
CAGB,6.77,0.04,6.13,0.06,5.76,0.06,5.90,0.04,5.77,0.03,5.58,0.03,5.38,0.04,4.89,0.04
STAR,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,4.19,0.04,4.18,0.04,4.17,0.08
YSO3,6.97,0.06,6.99,0.05,5.79,0.03,6.03,0.04,5.79,0.05,4.61,0.08,3.80,0.05,2.76,0.04
CAGB,5.87,0.06,5.34,0.06,5.07,0.06,5.00,0.06,4.87,0.08,4.72,0.08,4.62,0.08,4.45,0.04
CAGB,6.22,0.04,5.57,0.06,5.22,0.06,5.24,0.06,5.12,0.04,4.92,0.04,4.79,0.04,4.50,0.08
OAGB,9.75,0.03,8.78,0.03,8.58,0.03,8.64,0.04,8.51,0.06,8.15,0.12,7.90,0.09,7.72,0.12
OPN,12.23,0.84,11.05,0.59,12.72,0.06,10.88,0.71,9.27,0.54,9.46,0.55,8.86,0.56,6.37,0.18
CAGB,7.67,0.04,6.05,0.04,5.63,0.06,4.91,0.06,4.19,0.08,3.58,0.04,3.25,0.04,2.80,0.04
CAGB,7.71,0.05,6.12,0.04,5.70,0.03,4.98,0.04,4.24,0.04,3.62,0.03,3.30,0.03,2.85,0.03
OPN,10.45,0.18,9.71,0.16,8.72,0.07,8.56,0.10,7.44,0.12,6.71,0.07,6.03,0.05,4.83,0.06
OPN,12.28,2.32,11.17,0.38,10.17,0.38,10.12,0.35,9.10,0.34,8.31,0.25,7.79,0.16,6.82,0.11
HII,7.41,0.04,7.28,0.06,5.81,0.04,5.79,0.05,5.52,0.08,4.44,0.06,3.71,0.04,2.74,0.03
CAGB,8.10,0.11,6.45,0.04,6.03,0.04,5.38,0.03,4.70,0.03,4.13,0.04,3.84,0.05,3.38,0.06
RSG,5.67,0.06,4.06,0.06,3.96,0.06,4.18,0.06,4.03,0.08,3.43,0.08,3.33,0.08,3.42,0.08
YSO1,6.68,0.03,6.30,0.03,5.46,0.04,5.47,0.03,4.89,0.03,3.60,0.10,2.78,0.06,1.81,0.04
OPN,12.30,1.19,11.30,0.72,11.97,0.06,11.59,0.06,9.60,0.60,9.84,1.61,8.73,0.43,6.92,0.17
OPN,10.26,0.20,9.45,0.10,8.90,0.06,8.19,0.07,6.93,0.09,6.05,0.04,5.38,0.03,4.26,0.04
CAGB,5.80,0.06,4.86,0.04,4.48,0.04,4.36,0.04,4.04,0.08,3.70,0.08,3.47,0.04,2.92,0.08
RSG,6.64,0.06,5.01,0.06,4.90,0.06,5.10,0.06,4.81,0.08,3.99,0.08,3.83,0.08,3.81,0.08
CPAGB,7.66,0.04,6.42,0.04,5.55,0.04,5.38,0.04,5.04,0.04,4.55,0.04,4.05,0.04,3.09,0.08
CPAGB,8.90,0.05,7.70,0.03,6.64,0.04,6.51,0.04,5.90,0.05,5.09,0.04,4.57,0.04,3.82,0.08
OAGB,8.29,0.03,7.65,0.04,7.48,0.04,7.46,0.03,7.38,0.05,7.16,0.15,7.01,0.12,6.97,0.10
CAGB,6.46,0.06,5.55,0.06,5.17,0.06,5.02,0.06,4.70,0.08,4.32,0.08,4.08,0.04,3.65,0.08
OPAGB,7.92,0.04,6.77,0.04,6.49,0.04,6.44,0.04,6.11,0.04,5.61,0.04,5.32,0.04,5.02,0.03
OPN,12.21,1.95,11.40,0.46,10.52,0.62,10.29,0.43,9.10,0.33,8.15,0.21,7.47,0.16,6.53,0.09
CAGB,6.59,0.04,6.08,0.06,5.83,0.06,5.82,0.06,5.65,0.04,5.46,0.03,5.39,0.03,5.30,0.08
YSO3,7.95,0.11,8.20,0.09,6.73,0.03,6.94,0.04,6.60,0.07,5.34,0.06,4.44,0.04,3.26,0.03
CPAGB,6.97,0.04,6.50,0.04,5.40,0.06,5.30,0.06,5.04,0.04,4.57,0.04,4.13,0.04,3.58,0.08
HII,10.75,0.10,9.96,0.04,8.51,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
HII,10.50,0.06,9.88,0.06,8.50,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
YSO3,7.51,0.04,7.77,0.08,6.14,0.04,6.13,0.04,5.22,0.04,3.66,0.03,2.59,0.03,1.38,0.04
YSO3,7.77,0.05,8.07,0.12,6.55,0.06,6.83,0.08,6.53,0.10,5.10,0.07,4.21,0.05,3.05,0.03
HII,7.07,0.04,6.83,0.04,5.84,0.03,5.78,0.04,5.51,0.06,4.73,0.08,4.10,0.04,3.08,0.03
HII,7.31,0.04,7.08,0.08,5.47,0.12,5.32,0.09,4.54,0.06,3.28,0.06,2.46,0.03,1.43,0.04
YSO3,7.97,0.08,8.27,0.07,6.75,0.04,6.94,0.04,6.68,0.06,5.49,0.15,4.67,0.03,3.57,0.04
CAGB,6.48,0.06,5.89,0.06,5.49,0.06,5.64,0.04,5.62,0.08,5.45,0.04,5.33,0.04,5.09,0.04
STAR,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,3.92,0.04,3.91,0.04,3.90,0.04
OPN,11.05,0.45,9.69,0.30,9.00,0.71,8.41,0.27,7.64,0.15,6.70,0.09,6.20,0.06,5.41,0.07
CAGB,6.38,0.06,5.81,0.06,5.50,0.06,5.49,0.06,5.36,0.08,5.16,0.04,5.04,0.04,4.82,0.04
YSO1,7.64,0.05,7.60,0.07,6.42,0.09,6.26,0.09,5.77,0.09,4.71,0.09,3.93,0.05,2.89,0.03
YSO1,6.56,0.04,6.67,0.05,5.72,0.04,4.97,0.04,4.32,0.03,3.55,0.06,2.85,0.04,1.89,0.03
YSO3,8.13,0.08,7.85,0.08,6.92,0.03,6.97,0.04,6.70,0.07,5.83,0.15,5.24,0.08,4.51,0.03
CAGB,6.12,0.04,5.31,0.06,4.99,0.06,4.95,0.06,4.75,0.08,4.42,0.08,4.22,0.08,3.82,0.08
CPAGB,7.45,0.04,6.70,0.04,5.56,0.04,5.34,0.04,5.11,0.04,4.67,0.04,4.06,0.04,3.09,0.08
CAGB,6.46,0.03,5.71,0.04,5.40,0.04,5.33,0.03,5.15,0.04,4.91,0.04,4.75,0.04,4.46,0.04
CAGB,6.93,0.04,6.14,0.04,5.81,0.04,5.82,0.04,5.66,0.04,5.38,0.04,5.17,0.04,4.76,0.04
STAR,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,3.61,0.04,3.60,0.08,3.59,0.08
CAGB,6.36,0.04,5.83,0.06,5.58,0.06,5.55,0.04,5.44,0.04,5.25,0.04,5.18,0.04,5.11,0.04
OAGB,8.20,0.04,6.90,0.04,6.73,0.05,6.84,0.08,6.64,0.06,6.15,0.11,5.95,0.08,5.77,0.05
YSO3,7.71,0.05,7.75,0.07,6.46,0.05,6.26,0.05,5.83,0.05,4.91,0.06,4.15,0.04,3.08,0.04
YSO3,7.74,0.04,7.74,0.06,6.59,0.03,6.60,0.03,6.50,0.06,5.92,0.08,5.40,0.07,4.51,0.07
HII,7.15,0.05,6.72,0.05,5.45,0.07,5.05,0.04,4.63,0.04,3.50,0.04,2.85,0.03,1.97,0.04
CAGB,6.24,0.06,5.68,0.06,5.44,0.06,5.38,0.06,5.23,0.08,5.04,0.04,4.93,0.04,4.78,0.04
CAGB,6.71,0.04,5.96,0.04,5.63,0.03,5.60,0.03,5.35,0.04,5.08,0.04,4.95,0.04,4.66,0.03
YSO3,7.95,0.12,8.66,0.11,7.15,0.04,7.52,0.05,7.48,0.11,6.49,0.11,5.76,0.06,4.58,0.03
OAGB,6.57,0.04,5.12,0.06,4.86,0.06,5.01,0.04,4.70,0.08,3.96,0.08,3.74,0.08,3.55,0.08
HII,6.94,0.03,7.05,0.06,5.55,0.03,5.46,0.05,5.00,0.08,3.79,0.08,2.96,0.11,1.90,0.09
CAGB,6.63,0.04,6.09,0.06,5.70,0.06,5.88,0.04,5.81,0.04,5.61,0.04,5.50,0.04,5.23,0.04
HII,5.67,0.04,5.08,0.03,3.95,0.04,3.51,0.03,2.49,0.03,1.38,0.04,0.50,0.03,-0.65,0.04
HII,7.57,0.05,7.15,0.03,5.90,0.04,5.78,0.03,5.37,0.06,4.35,0.07,3.64,0.04,2.73,0.08
HII,5.42,0.07,5.07,0.17,3.41,0.10,3.37,0.11,2.80,0.11,1.37,0.10,0.26,0.10,-0.87,0.07
HII,6.68,0.03,6.86,0.05,5.26,0.04,5.31,0.03,4.93,0.04,3.64,0.03,2.63,0.04,1.51,0.03
HII,5.65,0.04,5.19,0.05,3.88,0.04,3.52,0.03,2.91,0.03,1.80,0.04,1.01,0.06,0.04,0.08
HII,6.55,0.04,6.38,0.07,5.09,0.04,4.94,0.05,4.52,0.06,3.41,0.06,2.60,0.04,1.62,0.04
HII,6.14,0.04,5.95,0.04,4.69,0.04,4.47,0.04,4.00,0.04,2.91,0.04,2.20,0.04,1.25,0.08
HII,-99.99,-99.99,-99.99,-99.99,3.49,0.04,2.82,0.04,1.97,0.06,0.84,0.05,99.99,0.04,-0.98,0.04
HII,-99.99,-99.99,-99.99,-99.99,3.48,0.03,2.81,0.04,1.96,0.06,0.83,0.04,99.99,0.04,-0.98,0.04
OAGB,8.20,0.03,6.65,0.04,6.46,0.04,6.59,0.04,6.63,0.04,6.37,0.05,6.20,0.06,6.16,0.04
HII,7.27,0.05,7.48,0.08,5.93,0.06,5.95,0.06,5.43,0.07,4.14,0.04,3.20,0.04,2.04,0.03
HII,7.19,0.04,7.18,0.05,5.94,0.06,5.83,0.04,5.46,0.05,4.54,0.05,3.79,0.04,2.79,0.03
HII,7.87,0.06,7.89,0.06,6.27,0.04,6.23,0.03,5.83,0.07,4.51,0.05,3.59,0.04,2.26,0.04
YSO3,7.51,0.05,7.86,0.09,6.22,0.04,6.40,0.05,6.05,0.07,4.72,0.05,3.81,0.04,2.64,0.03
YSO1,6.38,0.04,5.62,0.03,4.41,0.03,3.81,0.03,2.93,0.04,1.87,0.04,1.01,0.04,-0.13,0.08
HII,6.99,0.03,7.08,0.03,5.92,0.04,6.08,0.04,6.02,0.04,5.34,0.05,4.85,0.05,3.95,0.04
RSG,6.85,0.03,5.36,0.04,5.47,0.04,5.63,0.04,5.61,0.04,5.15,0.04,4.79,0.04,4.80,0.04
YSO3,7.26,0.04,6.89,0.05,5.94,0.04,5.89,0.04,5.37,0.05,4.29,0.05,3.61,0.06,2.79,0.05
STAR,-99.99,-99.99,10.54,0.09,10.53,0.16,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
YSO1,7.96,0.08,8.20,0.09,6.81,0.13,6.97,0.11,6.79,0.19,5.94,0.14,5.31,0.06,4.29,0.04
RSG,6.23,0.06,4.87,0.04,4.79,0.04,4.96,0.04,4.75,0.08,4.08,0.08,3.93,0.08,3.91,0.04
YSO3,7.89,0.07,7.84,0.05,6.58,0.04,6.67,0.04,6.09,0.05,4.85,0.07,4.11,0.05,3.26,0.04
OAGB,4.50,0.06,3.83,0.06,3.68,0.06,3.63,0.06,3.56,0.08,3.32,0.08,3.15,0.08,3.15,0.08
YSO4,7.82,0.07,6.85,0.04,6.37,0.04,6.34,0.03,5.93,0.09,5.11,0.12,4.64,0.07,3.98,0.04
YSO3,7.90,0.07,8.31,0.07,6.77,0.03,7.02,0.04,6.59,0.06,5.10,0.06,4.20,0.05,3.09,0.04
YSO1,12.00,0.74,10.94,0.32,10.14,0.28,9.51,0.16,9.13,0.23,8.31,0.18,7.69,0.09,6.86,0.11
CAGB,6.69,0.04,5.96,0.04,5.61,0.04,5.70,0.04,5.57,0.04,5.35,0.04,5.16,0.03,4.56,0.03
YSO3,7.00,0.03,6.75,0.06,5.59,0.04,5.50,0.05,4.75,0.10,3.16,0.05,2.21,0.04,1.12,0.04
YSO3,6.98,0.03,6.56,0.04,5.37,0.03,5.30,0.03,4.25,0.03,2.68,0.03,1.79,0.04,0.83,0.04
YSO4,6.75,0.04,5.92,0.06,5.54,0.04,5.50,0.04,5.00,0.08,4.07,0.08,3.49,0.08,2.70,0.08
HII,7.34,0.06,7.02,0.05,5.76,0.04,5.49,0.04,5.04,0.05,4.09,0.05,3.41,0.04,2.51,0.03
YSO3,7.56,0.05,7.80,0.09,6.28,0.06,6.53,0.07,5.93,0.07,4.37,0.08,3.51,0.05,2.53,0.04
CAGB,7.68,0.06,6.03,0.04,5.36,0.04,4.78,0.04,4.11,0.03,3.50,0.03,3.08,0.03,2.59,0.03
YSO4,8.39,0.04,6.42,0.06,5.90,0.06,5.45,0.06,4.74,0.04,4.00,0.04,3.50,0.04,2.75,0.04
CPAGB,6.40,0.06,6.22,0.06,5.03,0.06,4.92,0.06,4.68,0.08,4.21,0.08,3.69,0.08,2.92,0.08
CAGB,7.56,0.03,6.03,0.04,5.56,0.04,5.05,0.04,4.42,0.04,3.87,0.03,3.55,0.04,3.19,0.04
CAGB,6.12,0.04,5.23,0.04,4.88,0.04,4.80,0.04,4.56,0.08,4.22,0.08,4.00,0.08,3.57,0.08
HII,-99.99,-99.99,7.20,0.11,5.52,0.14,5.37,0.06,4.79,0.04,3.56,0.04,2.74,0.05,1.78,0.04
HII,7.06,0.03,7.22,0.05,5.60,0.04,5.70,0.04,5.50,0.06,4.35,0.08,3.56,0.17,2.58,0.16
HII,7.24,0.10,6.97,0.04,5.75,0.03,5.61,0.04,5.24,0.04,4.09,0.04,3.28,0.04,2.32,0.03
HII,6.84,0.03,6.54,0.05,5.33,0.05,5.12,0.04,4.69,0.04,3.53,0.04,2.77,0.04,1.80,0.08
HII,7.26,0.08,6.96,0.09,5.57,0.07,5.32,0.06,4.93,0.05,3.78,0.05,2.96,0.07,2.02,0.07
YSO1,7.60,0.07,7.15,0.05,6.15,0.08,5.80,0.05,5.23,0.04,4.38,0.05,3.71,0.05,2.79,0.04
YSO2,4.96,0.04,5.68,0.04,4.21,0.03,2.93,0.04,2.34,0.04,1.83,0.04,0.96,0.04,-0.26,0.08
YSO3,6.90,0.04,7.22,0.05,5.60,0.03,5.77,0.03,5.31,0.04,3.87,0.03,2.96,0.03,1.82,0.04
HII,7.53,0.05,7.77,0.08,6.10,0.04,6.26,0.03,6.19,0.04,5.07,0.09,4.37,0.04,3.31,0.04
OPN,11.36,0.50,9.74,0.20,10.74,0.83,11.30,0.06,8.69,0.39,8.12,0.29,7.57,0.20,5.88,0.12
CPN,11.06,0.33,10.76,0.29,9.35,0.12,9.43,0.20,8.74,0.26,8.12,0.25,7.52,0.18,6.52,0.18
YSO1,7.73,0.06,8.24,0.08,6.59,0.04,6.72,0.03,6.26,0.04,4.87,0.05,3.93,0.04,2.66,0.04
RSG,7.33,0.04,6.41,0.04,6.22,0.04,6.29,0.04,6.21,0.03,5.62,0.03,5.45,0.03,5.17,0.04
OAGB,7.41,0.03,6.42,0.04,6.47,0.07,6.65,0.06,6.43,0.03,5.93,0.04,5.77,0.04,5.77,0.04
OAGB,7.56,0.06,6.85,0.04,6.80,0.04,6.87,0.07,6.77,0.04,6.38,0.04,6.21,0.04,6.13,0.03
OAGB,7.78,0.05,7.13,0.04,7.05,0.11,7.04,0.12,6.99,0.05,6.67,0.04,6.48,0.03,6.40,0.04
OAGB,7.67,0.05,6.93,0.04,6.86,0.06,6.89,0.07,6.85,0.04,6.51,0.03,6.35,0.04,6.28,0.04
OAGB,7.67,0.05,6.65,0.03,6.64,0.06,6.77,0.08,6.72,0.04,6.30,0.03,6.12,0.03,6.08,0.03
OAGB,7.24,0.03,6.35,0.03,6.39,0.03,6.56,0.05,6.44,0.03,5.96,0.04,5.82,0.04,5.81,0.04
CPAGB,8.71,0.05,7.68,0.03,6.66,0.04,6.54,0.04,5.99,0.04,5.19,0.04,4.68,0.04,3.95,0.08
YSO3,7.89,0.08,8.34,0.07,6.72,0.03,6.99,0.04,6.92,0.06,5.90,0.07,5.14,0.05,3.92,0.03
YSO3,7.73,0.09,8.10,0.06,6.54,0.04,6.84,0.03,6.69,0.12,5.48,0.07,4.69,0.05,3.57,0.03
YSO1,7.31,0.04,7.47,0.08,6.04,0.05,5.92,0.05,5.13,0.05,3.76,0.05,2.79,0.03,1.49,0.04
CAGB,7.21,0.04,6.68,0.04,6.47,0.03,6.46,0.03,6.34,0.04,6.17,0.03,6.04,0.04,5.92,0.03
RSG,7.06,0.03,5.43,0.06,5.39,0.06,5.67,0.03,5.33,0.04,4.50,0.04,4.35,0.04,4.30,0.04
CPAGB,8.94,0.03,8.27,0.04,7.02,0.05,6.62,0.05,6.18,0.04,5.57,0.04,4.80,0.04,4.08,0.04
YSO3,7.97,0.28,8.54,0.68,6.88,0.04,7.11,0.07,6.90,0.07,5.61,0.07,4.74,0.04,3.65,0.03
CAGB,7.00,0.04,6.27,0.04,5.94,0.04,6.00,0.04,5.87,0.04,5.68,0.03,5.48,0.03,4.94,0.04
YSO3,7.71,0.09,8.16,0.12,6.49,0.09,6.74,0.09,6.66,0.10,5.76,0.09,5.09,0.05,3.90,0.03
YSO3,8.80,0.10,9.12,0.17,7.53,0.04,7.76,0.07,7.75,0.12,6.83,0.28,6.19,0.09,5.16,0.05
YSO3,7.90,0.06,8.34,0.08,6.73,0.03,6.97,0.04,6.72,0.04,5.56,0.04,4.83,0.06,3.73,0.05
YSO3,7.46,0.04,7.45,0.07,6.08,0.04,6.02,0.05,5.11,0.03,3.49,0.03,2.53,0.04,1.45,0.03
OPN,11.24,0.11,8.90,0.09,8.96,0.06,8.34,0.05,7.04,0.10,6.34,0.07,5.68,0.03,4.63,0.05
YSO4,4.50,0.03,2.58,0.03,2.22,0.04,2.15,0.03,1.39,0.05,0.35,0.05,-0.20,0.04,-0.86,0.08
YSO1,7.03,0.03,7.28,0.03,5.80,0.04,5.80,0.04,5.00,0.04,3.45,0.04,2.42,0.04,1.24,0.08
HII,7.30,0.05,7.14,0.05,5.59,0.07,5.51,0.03,5.04,0.05,3.91,0.04,3.17,0.04,2.27,0.08
YSO3,8.00,0.05,8.07,0.07,6.76,0.03,6.78,0.03,5.87,0.03,4.24,0.03,3.29,0.05,2.26,0.04
YSO1,9.49,0.25,9.51,0.26,8.39,0.10,8.31,0.10,7.75,0.16,6.64,0.12,5.96,0.05,4.98,0.03
HII,8.97,0.20,8.14,0.08,6.90,0.07,6.45,0.05,5.67,0.05,4.54,0.08,3.77,0.09,2.81,0.08
HII,-99.99,-99.99,-99.99,-99.99,5.51,0.11,5.04,0.10,4.16,0.09,2.95,0.07,1.45,0.04,0.48,0.03
HII,-99.99,-99.99,-99.99,-99.99,5.48,0.10,5.05,0.09,4.15,0.07,2.96,0.06,1.46,0.03,0.48,0.04
HII,6.82,0.03,6.87,0.04,5.19,0.03,5.08,0.03,4.60,0.03,3.41,0.03,2.52,0.06,1.45,0.04
HII,7.97,0.05,7.98,0.05,6.58,0.04,6.54,0.04,5.75,0.03,4.19,0.04,3.09,0.03,1.87,0.04
HII,6.90,0.04,6.73,0.04,5.16,0.04,4.96,0.03,4.44,0.06,3.39,0.08,2.58,0.04,1.57,0.04
HII,7.55,0.08,7.64,0.10,5.97,0.08,5.99,0.09,5.63,0.10,4.40,0.11,3.58,0.14,2.57,0.13
HII,7.82,0.08,7.98,0.06,6.41,0.04,6.51,0.04,6.18,0.05,4.96,0.03,4.10,0.04,2.99,0.04
YSO3,7.58,0.05,7.97,0.11,6.39,0.05,6.67,0.07,6.26,0.08,4.80,0.05,3.85,0.04,2.68,0.04
YSO1,5.07,0.06,4.91,0.06,3.69,0.04,2.65,0.04,1.82,0.04,0.92,0.04,-0.04,0.04,-1.32,0.04
YSO2,8.27,0.05,8.34,0.09,6.86,0.04,6.55,0.03,6.10,0.04,5.37,0.05,4.72,0.03,3.71,0.04
HII,6.98,0.10,6.72,0.06,5.46,0.06,5.19,0.04,4.61,0.03,3.58,0.06,2.77,0.04,1.83,0.03
YSO3,6.11,0.04,5.44,0.03,5.16,0.05,4.93,0.05,4.66,0.07,4.39,0.11,4.24,0.06,4.02,0.04
OAGB,10.45,0.05,9.17,0.04,9.26,0.03,9.59,0.10,9.11,0.16,8.26,0.11,8.05,0.08,7.98,0.12
YSO1,7.78,0.07,7.47,0.06,6.43,0.08,5.92,0.05,5.23,0.04,4.24,0.05,3.50,0.04,2.45,0.04
YSO3,6.67,0.04,6.25,0.03,4.97,0.04,4.78,0.03,3.90,0.04,2.60,0.05,1.78,0.04,0.80,0.04
HII,8.06,0.06,8.14,0.09,6.51,0.04,6.74,0.03,6.49,0.17,5.40,0.25,4.69,0.11,3.67,0.04
HII,8.97,0.13,9.13,0.17,7.51,0.04,7.75,0.07,7.64,0.12,6.58,0.15,5.90,0.07,4.85,0.03
HII,8.18,0.06,8.08,0.07,6.67,0.04,6.67,0.03,6.23,0.04,5.12,0.04,4.44,0.03,3.50,0.04
HII,8.85,0.12,8.19,0.07,7.03,0.04,7.03,0.04,6.48,0.05,5.30,0.08,4.68,0.05,3.81,0.03
YSO3,10.07,0.34,9.84,0.37,8.17,0.10,8.27,0.08,8.00,0.11,7.09,0.08,6.37,0.07,5.25,0.05
CAGB,6.96,0.04,6.51,0.04,6.25,0.03,6.10,0.04,5.87,0.04,5.56,0.04,5.29,0.04,4.91,0.08
YSO3,7.16,0.03,6.67,0.03,5.81,0.03,5.90,0.03,5.55,0.05,4.69,0.07,4.18,0.04,3.49,0.03
HII,8.32,0.06,8.61,0.12,6.98,0.03,7.18,0.06,7.04,0.13,5.86,0.14,4.95,0.07,3.89,0.05
HII,7.19,0.04,7.11,0.05,5.62,0.04,5.57,0.06,5.22,0.11,4.01,0.12,3.14,0.05,2.05,0.03
YSO1,8.39,0.06,8.58,0.12,7.01,0.04,7.04,0.04,6.51,0.08,5.04,0.06,4.19,0.05,3.02,0.03
CAGB,7.44,0.04,6.96,0.06,6.69,0.06,6.73,0.04,6.66,0.04,6.53,0.04,6.45,0.03,6.31,0.07
HII,8.82,0.09,7.84,0.06,6.53,0.04,5.96,0.04,5.22,0.03,4.10,0.05,3.33,0.04,2.44,0.04
YSO3,8.00,0.05,8.35,0.07,6.85,0.04,7.12,0.04,7.12,0.07,6.21,0.11,5.77,0.09,4.81,0.06
YSO1,7.30,0.03,7.50,0.07,6.19,0.04,5.30,0.04,4.58,0.03,3.82,0.03,2.98,0.04,1.81,0.03
YSO3,7.66,0.08,7.56,0.09,6.19,0.04,5.70,0.04,4.80,0.03,3.57,0.04,2.73,0.04,1.73,0.03
YSO3,7.39,0.06,7.40,0.05,6.25,0.04,6.40,0.06,6.26,0.10,5.35,0.10,4.65,0.07,3.46,0.05
CAGB,6.41,0.06,5.85,0.06,5.51,0.04,5.67,0.04,5.63,0.04,5.44,0.04,5.34,0.04,4.97,0.04
RSG,6.82,0.04,5.11,0.04,5.02,0.04,5.29,0.06,4.98,0.08,4.14,0.08,3.97,0.08,3.98,0.08
YSO1,7.67,0.07,7.18,0.05,5.98,0.04,5.32,0.03,4.30,0.04,3.06,0.04,2.10,0.04,0.79,0.04
STAR,9.27,0.07,9.10,0.09,8.77,0.13,8.80,0.14,8.23,0.09,7.63,0.07,7.39,0.07,6.53,0.03
YSO3,7.27,0.04,7.61,0.09,5.92,0.06,6.07,0.06,5.60,0.05,4.30,0.04,3.57,0.05,2.49,0.06
CAGB,6.74,0.04,5.90,0.04,5.57,0.04,5.60,0.04,5.44,0.04,5.18,0.04,4.98,0.04,4.49,0.08
CAGB,6.65,0.06,5.87,0.06,5.51,0.06,5.51,0.04,5.27,0.04,4.95,0.04,4.76,0.04,4.36,0.04
HII,6.47,0.03,5.95,0.07,5.05,0.07,4.72,0.06,4.04,0.06,3.11,0.07,2.47,0.04,1.57,0.04
CAGB,7.36,0.04,6.64,0.04,6.30,0.03,6.38,0.03,6.27,0.04,6.05,0.03,5.86,0.04,5.40,0.04
CAGB,6.30,0.06,5.81,0.04,5.56,0.04,5.53,0.04,5.47,0.04,5.36,0.04,5.27,0.04,5.12,0.04
CPAGB,8.60,0.04,7.72,0.04,6.38,0.04,5.92,0.04,5.59,0.04,5.07,0.04,4.35,0.04,3.81,0.04
CAGB,8.26,0.08,6.68,0.03,6.20,0.04,5.71,0.03,5.02,0.03,4.37,0.05,3.90,0.05,3.49,0.06
RSG,7.02,0.04,5.97,0.04,5.77,0.03,5.89,0.04,5.68,0.03,4.98,0.04,4.82,0.04,4.69,0.04
HII,6.04,0.04,5.26,0.06,4.20,0.06,3.65,0.06,2.42,0.08,1.02,0.08,0.12,0.08,-0.89,0.08
CAGB,6.21,0.04,5.57,0.03,5.30,0.04,5.27,0.04,5.09,0.04,4.79,0.04,4.64,0.04,4.40,0.04
RSG,6.97,0.03,6.92,0.03,6.80,0.07,6.76,0.06,6.65,0.05,6.49,0.06,6.36,0.10,5.97,0.23
YSO1,7.87,0.06,8.27,0.09,6.85,0.03,5.93,0.04,5.34,0.04,4.77,0.04,3.99,0.05,2.80,0.03
YSO4,7.93,0.06,7.15,0.04,6.46,0.04,6.52,0.03,6.19,0.06,5.43,0.18,4.95,0.13,4.06,0.04
RSG,6.06,0.04,5.08,0.06,4.95,0.06,5.15,0.06,5.11,0.08,4.53,0.04,4.34,0.08,4.28,0.04
CAGB,10.03,0.08,10.04,0.09,9.86,0.06,-99.99,0.21,9.67,0.18,9.30,0.41,9.35,0.60,9.31,0.76
YSO3,7.61,0.05,7.91,0.11,6.42,0.05,6.56,0.06,6.20,0.07,4.83,0.05,3.85,0.05,2.63,0.03
RSG,7.23,0.03,6.77,0.03,6.63,0.05,6.68,0.06,6.57,0.04,6.26,0.06,6.12,0.06,6.00,0.07
CAGB,6.76,0.04,5.96,0.04,5.63,0.04,5.62,0.04,5.43,0.04,5.16,0.04,4.99,0.04,4.64,0.04
HII,8.08,0.08,7.87,0.06,6.93,0.03,6.90,0.03,6.64,0.10,5.90,0.08,5.37,0.06,4.53,0.04
YSO3,7.19,0.03,6.88,0.03,5.92,0.03,6.04,0.04,5.67,0.04,4.56,0.05,3.77,0.04,2.75,0.04
HII,6.95,0.04,6.61,0.04,5.73,0.04,5.79,0.04,5.38,0.04,4.29,0.04,3.56,0.04,2.56,0.08
RSG,6.15,0.06,5.06,0.06,4.82,0.06,4.98,0.06,4.87,0.04,4.27,0.04,4.09,0.04,3.99,0.05
CAGB,6.99,0.03,6.58,0.04,6.37,0.03,6.34,0.04,6.23,0.04,6.09,0.06,6.02,0.06,6.06,0.09
YSO1,8.02,0.06,8.07,0.07,6.62,0.03,6.53,0.03,6.02,0.04,4.95,0.04,4.10,0.04,3.06,0.03
CAGB,10.07,0.06,9.89,0.08,9.67,0.10,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
STAR,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,4.09,0.04,4.08,0.04,4.06,0.04
YSO2,4.38,0.06,4.08,0.04,2.87,0.04,1.99,0.06,1.31,0.04,0.55,0.04,-0.27,0.04,-1.38,0.08
CAGB,6.90,0.04,6.30,0.04,6.06,0.04,6.01,0.03,5.91,0.04,5.72,0.04,5.62,0.04,5.53,0.04
CAGB,8.72,0.04,8.31,0.05,8.25,0.07,8.54,0.09,8.36,0.10,8.11,0.18,8.10,0.23,8.22,0.25
OAGB,8.26,0.03,7.76,0.04,7.62,0.04,7.53,0.04,7.46,0.04,7.29,0.07,7.13,0.08,7.06,0.08
CAGB,5.10,0.04,4.32,0.03,4.00,0.03,3.99,0.04,3.78,0.08,3.49,0.08,3.29,0.08,2.81,0.08
RSG,6.84,0.03,5.29,0.04,5.16,0.04,5.33,0.04,5.12,0.04,4.45,0.08,4.30,0.04,4.27,0.04
HII,7.64,0.07,6.66,0.03,6.01,0.03,5.73,0.04,5.17,0.04,4.31,0.05,3.65,0.07,2.81,0.08
RSG,4.56,0.09,3.48,0.04,2.51,0.04,1.66,0.04,0.86,0.08,0.03,0.08,-0.57,0.03,-1.19,0.03
YSO3,7.34,0.04,7.32,0.06,5.98,0.05,5.78,0.04,5.23,0.04,4.27,0.03,3.53,0.03,2.43,0.04
HII,7.67,0.13,7.76,0.08,6.27,0.04,6.43,0.05,6.23,0.07,5.00,0.08,4.05,0.05,2.98,0.04
YSO3,7.85,0.06,8.08,0.08,6.59,0.04,6.76,0.03,6.38,0.05,4.94,0.04,3.98,0.06,2.90,0.06
HII,7.79,0.10,7.73,0.08,6.74,0.05,6.97,0.08,6.90,0.12,6.27,0.16,5.76,0.07,4.84,0.03
HII,7.10,0.05,6.95,0.04,6.02,0.04,6.22,0.06,6.24,0.06,5.54,0.03,5.14,0.04,4.21,0.04
OAGB,10.73,0.13,10.33,0.08,10.04,0.15,1-99.9907,0.18,9.95,0.31,10.26,0.83,10.36,1.26,10.40,1.74
CAGB,7.43,0.04,6.93,0.04,6.62,0.04,6.78,0.03,6.80,0.04,6.62,0.03,6.52,0.03,6.38,0.03
OAGB,4.93,0.06,4.00,0.06,3.68,0.06,3.60,0.06,3.28,0.08,2.59,0.08,2.21,0.08,1.91,0.08
RSG,6.46,0.04,4.74,0.06,4.60,0.06,4.86,0.06,4.64,0.08,3.93,0.08,3.81,0.08,3.81,0.08
OAGB,10.42,0.10,10.40,0.10,10.27,0.23,10.22,0.21,10.27,0.29,10.49,0.81,10.24,1.64,9.96,1.12
OAGB,7.74,0.04,6.82,0.04,6.74,0.04,6.80,0.03,6.73,0.03,6.33,0.04,6.21,0.04,6.23,0.05
CAGB,7.19,0.06,6.76,0.06,6.54,0.06,6.65,0.04,6.61,0.04,6.40,0.04,6.35,0.04,6.35,0.04
OPN,11.98,0.84,9.90,0.17,1-99.99,0.21,9.36,0.21,8.21,0.23,7.50,0.10,6.86,0.06,5.81,0.08
CAGB,8.39,0.04,8.36,0.03,8.09,0.04,8.09,0.04,7.95,0.04,7.77,0.06,7.75,0.07,7.45,0.07
CAGB,8.36,0.04,8.33,0.04,8.05,0.04,8.09,0.03,7.97,0.03,7.79,0.06,7.78,0.08,7.39,0.08
CAGB,6.66,0.04,5.96,0.04,5.65,0.04,5.60,0.04,5.45,0.04,5.21,0.03,5.04,0.04,4.76,0.04
CAGB,7.06,0.04,6.38,0.04,6.02,0.04,6.10,0.04,5.97,0.04,5.72,0.04,5.53,0.04,5.06,0.04
OAGB,5.92,0.06,4.17,0.06,4.03,0.06,4.31,0.06,4.03,0.08,3.26,0.08,3.09,0.08,3.00,0.08
CAGB,6.84,0.04,6.15,0.04,5.81,0.04,5.87,0.03,5.75,0.04,5.54,0.03,5.34,0.04,4.84,0.04
CPAGB,7.37,0.04,6.34,0.04,5.34,0.06,5.20,0.04,4.91,0.04,4.41,0.04,3.89,0.04,2.81,0.08
OAGB,7.62,0.03,6.67,0.04,6.60,0.03,6.66,0.03,6.60,0.04,6.19,0.03,6.09,0.03,6.15,0.04
RSG,6.91,0.03,5.06,0.03,4.93,0.04,5.12,0.04,4.82,0.04,4.01,0.04,3.84,0.04,3.81,0.04
CAGB,7.92,0.11,7.55,0.07,7.20,0.06,7.47,0.15,7.50,0.18,7.32,0.12,7.15,0.13,6.69,0.20
CAGB,7.43,0.05,6.16,0.03,5.85,0.03,5.38,0.04,4.88,0.04,4.41,0.06,4.17,0.05,3.65,0.04
RSG,6.23,0.06,5.32,0.04,5.11,0.04,5.25,0.04,5.14,0.08,4.61,0.04,4.45,0.08,4.38,0.08
CAGB,6.53,0.04,5.76,0.04,5.45,0.04,5.43,0.04,5.25,0.04,4.99,0.04,4.83,0.04,4.52,0.04
CAGB,7.76,0.10,6.30,0.04,5.77,0.03,5.57,0.03,5.38,0.04,5.10,0.04,4.85,0.04,4.35,0.04
OAGB,7.63,0.06,6.02,0.04,5.70,0.03,5.94,0.05,5.51,0.06,4.62,0.05,4.26,0.04,4.10,0.06
OAGB,7.41,0.04,5.88,0.04,5.55,0.04,5.80,0.03,5.36,0.04,4.52,0.04,4.27,0.04,4.16,0.04
HII,7.61,0.07,7.78,0.06,6.20,0.04,6.11,0.03,5.87,0.03,4.82,0.04,4.02,0.04,2.90,0.04
RSG,6.56,0.04,5.69,0.04,5.28,0.04,5.45,0.04,5.40,0.04,4.86,0.08,4.64,0.04,4.45,0.04
HII,7.62,0.08,7.63,0.05,6.09,0.04,5.90,0.04,5.39,0.04,4.29,0.05,3.58,0.03,2.64,0.04
HII,7.79,0.08,8.15,0.13,6.60,0.05,6.83,0.08,6.77,0.14,5.62,0.11,4.88,0.03,3.79,0.04
CPN,8.88,0.06,8.34,0.05,7.11,0.03,7.00,0.03,6.27,0.07,5.57,0.04,4.98,0.04,4.10,0.03
HII,7.29,0.03,7.42,0.03,5.94,0.04,5.71,0.04,5.31,0.04,4.22,0.04,3.54,0.04,2.47,0.08
YSO1,5.85,0.04,6.32,0.09,4.98,0.06,4.17,0.03,3.53,0.04,2.76,0.05,1.91,0.04,0.72,0.04
YSO3,7.26,0.04,6.82,0.03,5.95,0.03,6.10,0.04,5.61,0.05,4.43,0.04,3.71,0.04,2.77,0.03
RSG,5.94,0.06,4.71,0.06,4.61,0.06,4.89,0.06,4.82,0.08,4.17,0.08,4.03,0.08,4.03,0.08
RSG,7.02,0.03,6.24,0.04,6.04,0.03,6.07,0.03,5.82,0.04,5.09,0.04,4.86,0.04,4.58,0.04
CAGB,6.63,0.03,6.16,0.03,5.93,0.03,5.97,0.04,5.88,0.03,5.72,0.03,5.64,0.04,5.51,0.06
HII,7.00,0.04,6.78,0.05,5.40,0.05,5.32,0.05,4.78,0.06,3.60,0.06,2.81,0.05,1.85,0.05
RSG,6.26,0.06,4.91,0.04,4.81,0.04,5.01,0.04,4.82,0.08,4.15,0.08,4.03,0.08,4.04,0.04
CAGB,5.81,0.04,5.21,0.06,4.91,0.04,4.88,0.04,4.72,0.04,4.48,0.04,4.35,0.04,4.12,0.04
HII,7.29,0.03,6.95,0.05,5.75,0.04,5.52,0.04,4.94,0.04,3.59,0.03,2.71,0.04,1.72,0.04
RSG,6.74,0.04,6.69,0.03,6.62,0.04,6.64,0.05,6.62,0.05,6.63,0.05,6.61,0.07,6.56,0.12
CAGB,7.44,0.03,6.75,0.04,6.43,0.03,6.60,0.05,6.51,0.06,6.35,0.09,6.18,0.09,5.65,0.06
HII,5.70,0.04,4.46,0.04,3.83,0.04,3.64,0.04,2.73,0.03,1.51,0.03,0.84,0.04,0.09,0.08
YSO3,7.66,0.05,7.90,0.09,6.44,0.05,6.26,0.05,5.56,0.06,4.22,0.03,3.38,0.03,2.27,0.04
YSO3,7.72,0.06,8.19,0.11,6.63,0.05,6.88,0.08,6.72,0.12,5.48,0.09,4.61,0.04,3.42,0.04
YSO1,7.45,0.06,8.06,0.10,6.43,0.06,6.45,0.08,6.23,0.11,5.10,0.08,4.17,0.04,2.74,0.04
YSO1,7.70,0.05,7.84,0.09,6.36,0.07,6.21,0.07,5.83,0.07,4.63,0.07,3.76,0.11,2.71,0.10
YSO3,7.65,0.05,7.94,0.10,6.35,0.05,6.67,0.07,6.61,0.12,5.60,0.10,4.91,0.04,3.87,0.03
HII,6.89,0.03,6.46,0.04,5.13,0.04,4.86,0.04,4.29,0.04,3.15,0.03,2.21,0.07,1.23,0.09
HII,6.60,0.04,6.69,0.04,5.22,0.04,5.22,0.04,4.76,0.09,3.44,0.09,2.61,0.07,1.54,0.12
HII,7.14,0.03,7.12,0.06,5.61,0.05,5.68,0.06,5.31,0.08,3.97,0.07,3.16,0.07,2.09,0.06
RSG,5.63,0.04,4.13,0.06,4.00,0.06,4.16,0.06,3.99,0.08,3.24,0.08,3.02,0.08,2.93,0.08
OAGB,5.81,0.06,4.90,0.06,4.41,0.06,4.33,0.06,3.94,0.08,3.28,0.08,3.05,0.08,2.83,0.08
YSO1,5.96,0.04,5.48,0.06,4.90,0.06,4.55,0.06,4.04,0.04,3.32,0.04,2.74,0.04,1.95,0.04
YSO3,7.88,0.06,8.25,0.14,6.62,0.06,7.00,0.09,6.93,0.15,5.78,0.11,5.03,0.06,3.92,0.03
HII,7.09,0.04,7.20,0.07,5.73,0.04,5.64,0.04,5.31,0.06,4.13,0.05,3.31,0.07,2.25,0.06
YSO3,6.97,0.03,6.43,0.03,5.47,0.05,5.56,0.05,4.98,0.05,3.71,0.08,2.99,0.07,2.02,0.07
HII,6.30,0.07,6.21,0.11,4.74,0.12,4.49,0.11,3.74,0.11,2.53,0.10,1.60,0.05,0.39,0.03
HII,5.81,0.10,5.46,0.06,4.21,0.06,3.82,0.03,3.04,0.03,1.95,0.04,1.12,0.04,10-99.99,0.04
CAGB,6.83,0.03,6.32,0.04,5.99,0.04,6.10,0.04,6.00,0.03,5.73,0.04,5.57,0.03,5.20,0.03
CAGB,6.18,0.06,6.06,0.04,5.95,0.06,5.93,0.04,5.89,0.04,5.94,0.03,6.03,0.03,6.11,0.05
STAR,9.40,0.03,9.31,0.05,9.24,0.07,9.20,0.09,9.08,0.11,9.01,0.22,9.21,0.37,9.42,0.58
CAGB,-99.99,-99.99,-99.99,-99.99,5.25,0.06,5.26,0.04,5.10,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,7.21,0.04,5.92,0.04,5.79,0.04,5.89,0.04,5.54,0.04,4.91,0.04,4.63,0.04,4.44,0.04
HII,6.55,0.03,6.20,0.05,4.82,0.09,4.32,0.06,3.69,0.06,2.72,0.08,1.93,0.04,0.92,0.04
YSO3,7.80,0.06,7.19,0.05,6.36,0.04,6.39,0.05,5.72,0.06,4.58,0.04,3.83,0.04,2.99,0.03
RSG,3.83,0.06,3.50,0.06,2.39,0.06,1.34,0.06,0.66,0.08,0.12,0.08,-0.40,0.08,-1.00,0.08
CAGB,5.99,0.06,5.28,0.04,4.91,0.06,4.88,0.06,4.73,0.08,4.49,0.08,4.32,0.08,4.00,0.04
YSO3,7.69,0.07,7.56,0.06,6.33,0.06,6.50,0.06,6.12,0.07,5.00,0.08,4.16,0.08,3.07,0.08
OPN,12.55,0.06,12.15,0.06,12.20,0.06,11.79,0.06,10.62,0.08,1-99.99,1.87,9.30,1.02,9.03,1.09
STAR,6.28,0.04,6.25,0.04,6.24,0.04,6.20,0.04,6.12,0.04,6.13,0.07,6.07,0.07,5.87,0.09
CAGB,7.26,0.04,6.45,0.04,6.11,0.04,6.17,0.04,6.06,0.04,5.81,0.04,5.61,0.04,5.19,0.04
OAGB,8.62,0.04,8.34,0.03,8.23,0.07,8.05,0.07,7.83,0.17,7.23,0.26,6.86,0.15,6.07,0.04
CAGB,6.85,0.04,6.09,0.04,5.72,0.04,5.79,0.03,5.60,0.07,5.32,0.10,5.06,0.04,4.27,0.04
CAGB,7.13,0.03,6.48,0.04,6.17,0.04,6.31,0.04,6.15,0.03,5.92,0.06,5.78,0.06,5.50,0.08
RSG,6.61,0.04,5.34,0.04,5.18,0.04,5.26,0.04,5.04,0.08,4.30,0.08,4.04,0.08,3.96,0.04
CAGB,7.74,0.11,7.86,0.11,7.04,0.11,7.15,0.21,7.11,0.15,6.48,0.13,6.12,0.08,4.86,0.03
HII,6.73,0.03,6.22,0.05,5.04,0.04,4.71,0.04,3.88,0.04,2.99,0.04,2.19,0.03,1.26,0.04
RSG,7.14,0.04,5.99,0.04,5.83,0.03,5.96,0.03,5.72,0.03,4.99,0.04,4.77,0.04,4.49,0.04
CPAGB,6.65,0.04,6.37,0.04,5.29,0.03,5.16,0.04,4.84,0.04,4.29,0.08,3.79,0.08,2.88,0.08
CAGB,6.31,0.04,5.86,0.03,5.67,0.03,5.71,0.03,5.61,0.04,5.39,0.04,5.31,0.04,5.21,0.03
RSG,6.27,0.06,4.90,0.06,4.75,0.06,4.95,0.06,4.80,0.04,4.14,0.08,4.01,0.08,3.95,0.08
YSO2,6.74,0.04,6.58,0.04,5.52,0.04,4.91,0.03,4.37,0.04,3.71,0.04,3.09,0.04,2.08,0.08
YSO2,7.15,0.04,6.93,0.04,5.75,0.07,5.30,0.05,4.86,0.05,4.32,0.05,3.68,0.03,2.71,0.04
CAGB,6.98,0.04,6.44,0.04,6.11,0.04,6.30,0.04,6.24,0.03,6.04,0.03,5.90,0.03,5.58,0.04
HII,7.12,0.04,7.02,0.04,5.49,0.04,5.33,0.03,4.84,0.05,3.64,0.07,2.80,0.20,1.87,0.20
HII,7.30,0.06,7.19,0.10,5.59,0.08,5.51,0.14,5.12,0.19,3.92,0.18,3.09,0.04,2.13,0.08
RSG,5.48,0.06,4.52,0.04,4.19,0.04,4.37,0.04,4.23,0.04,3.57,0.08,3.33,0.08,2.82,0.04
CAGB,7.00,0.04,6.23,0.04,5.87,0.04,5.91,0.04,5.76,0.04,5.52,0.03,5.30,0.04,4.71,0.04
STAR,-99.99,-99.99,11.52,0.11,12.61,0.06,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,8.98,0.05,7.72,0.03,7.55,0.06,7.85,0.06,7.58,0.09,6.84,0.10,6.57,0.09,6.41,0.15
CAGB,6.38,0.06,5.69,0.06,5.36,0.06,5.41,0.06,5.26,0.04,5.04,0.04,4.90,0.04,4.56,0.04
YSO4,6.87,0.04,5.68,0.04,5.05,0.05,4.83,0.05,4.11,0.05,3.10,0.05,2.42,0.04,1.61,0.03
YSO4,6.68,0.03,5.40,0.04,4.80,0.06,4.58,0.04,3.88,0.04,2.91,0.04,2.30,0.04,1.52,0.04
CAGB,6.61,0.04,6.19,0.06,5.95,0.04,5.98,0.04,5.92,0.04,5.73,0.04,5.62,0.04,5.48,0.09
YSO4,8.40,0.16,6.85,0.03,6.56,0.04,6.62,0.03,6.10,0.03,5.43,0.06,5.10,0.06,4.79,0.05
YSO3,9.62,0.26,9.86,0.41,7.99,0.12,8.48,0.31,8.71,0.08,7.65,0.08,6.60,1.08,5.13,0.70
HII,8.18,0.08,8.41,0.07,6.94,0.03,7.09,0.03,6.99,0.05,6.27,0.08,5.80,0.08,4.89,0.07
YSO3,7.75,0.05,8.11,0.12,6.45,0.07,6.78,0.08,6.64,0.11,5.39,0.12,4.71,0.09,3.71,0.06
YSO1,6.07,0.04,6.40,0.03,5.13,0.04,4.36,0.04,3.73,0.04,3.00,0.03,2.28,0.04,1.24,0.08
YSO1,6.08,0.04,6.41,0.04,5.15,0.04,4.38,0.04,3.72,0.04,2.96,0.03,2.26,0.04,1.23,0.08
HII,-99.99,-99.99,7.23,0.07,5.86,0.05,5.72,0.05,5.07,0.04,3.99,0.03,3.15,0.04,2.17,0.04
YSO1,7.80,0.07,7.96,0.10,6.70,0.07,5.90,0.04,5.30,0.04,4.73,0.06,4.03,0.05,2.93,0.04
HII,7.56,0.06,6.13,0.04,5.50,0.04,5.48,0.03,4.54,0.03,3.23,0.04,2.48,0.03,1.59,0.04
RSG,6.33,0.04,5.08,0.04,4.88,0.04,4.97,0.04,4.54,0.03,3.62,0.04,2.95,0.03,1.85,0.03
RSG,6.07,0.04,5.81,0.04,5.63,0.03,5.54,0.04,5.39,0.04,5.16,0.04,5.01,0.04,4.90,0.05
HII,5.13,0.03,4.53,0.08,3.31,0.04,2.93,0.06,2.25,0.04,0.95,0.04,0.10,0.08,-0.93,0.08
HII,6.48,0.04,4.50,0.04,3.87,0.06,3.17,0.05,2.12,0.05,1.06,0.05,0.29,0.05,-0.55,0.04
YSO2,5.55,0.04,4.60,0.06,3.74,0.06,3.06,0.05,2.10,0.05,1.12,0.05,0.32,0.09,-0.55,0.08
HII,5.68,0.04,3.63,0.04,2.87,0.03,2.22,0.04,1.27,0.04,0.31,0.04,-0.43,0.06,-1.25,0.06
RSG,6.14,0.04,6.14,0.04,6.01,0.04,5.97,0.05,5.81,0.04,5.30,0.04,4.86,0.05,4.03,0.08
HII,5.70,0.04,5.04,0.08,3.69,0.03,3.23,0.03,2.35,0.04,1.23,0.05,0.39,0.06,-0.54,0.04
HII,6.12,0.03,5.43,0.07,4.14,0.03,3.83,0.05,2.90,0.06,1.74,0.04,0.91,0.04,-0.07,0.08
HII,7.63,0.04,7.71,0.08,6.38,0.04,6.40,0.05,5.58,0.04,4.16,0.03,3.27,0.03,2.20,0.04
HII,7.13,0.04,6.28,0.05,5.04,0.11,4.68,0.05,3.75,0.04,2.73,0.04,1.92,0.03,0.95,0.04
HII,7.04,0.03,6.70,0.04,5.35,0.04,5.19,0.04,4.30,0.04,3.22,0.03,2.45,0.04,1.47,0.04
HII,7.38,0.04,7.07,0.04,5.88,0.03,5.71,0.03,5.12,0.03,3.96,0.04,3.16,0.04,2.18,0.04
HII,7.54,0.10,7.61,0.10,5.98,0.07,6.14,0.06,5.88,0.08,4.95,0.08,4.27,0.06,3.24,0.05
YSO1,6.94,0.04,6.65,0.03,5.18,0.04,4.80,0.04,4.11,0.04,3.16,0.04,2.36,0.04,1.21,0.03
YSO1,6.32,0.04,7.02,0.14,5.50,0.08,5.28,0.09,4.81,0.10,3.66,0.10,2.77,0.05,1.51,0.04
RSG,6.36,0.04,5.70,0.04,5.35,0.04,5.38,0.04,5.22,0.04,4.67,0.04,4.34,0.04,3.61,0.04
HII,6.46,0.04,6.53,0.03,4.99,0.03,5.04,0.03,4.54,0.03,3.18,0.04,2.26,0.08,1.12,0.08
YSO1,6.13,0.04,6.38,0.05,4.64,0.03,4.16,0.04,3.41,0.05,2.23,0.11,1.28,0.04,0.04,0.08
HII,5.84,0.04,5.09,0.04,3.97,0.06,3.60,0.06,2.85,0.07,1.68,0.06,0.81,0.05,-0.17,0.03
HII,5.87,0.05,5.65,0.05,4.39,0.03,3.76,0.04,2.79,0.05,1.86,0.04,0.95,0.04,-0.23,0.08
YSO1,7.59,0.05,7.43,0.07,6.02,0.03,5.82,0.03,4.77,0.03,3.32,0.04,2.48,0.04,1.46,0.04
YSO2,5.06,0.06,4.89,0.06,3.73,0.06,3.04,0.06,2.12,0.04,1.14,0.04,0.37,0.03,-0.68,0.04
YSO2,-99.99,-99.99,-99.99,-99.99,4.25,0.05,3.68,0.04,2.87,0.03,1.91,0.04,1.11,0.04,0.13,0.08
YSO2,-99.99,-99.99,-99.99,-99.99,3.44,0.04,2.37,0.04,1.76,0.04,1.12,0.04,0.31,0.06,-0.69,0.07
HII,-99.99,-99.99,-99.99,-99.99,2.81,0.04,2.32,0.05,1.32,0.04,0.09,0.03,-0.72,0.08,-1.59,0.08
HII,5.48,0.04,4.28,0.04,3.40,0.04,2.75,0.04,0.82,0.03,-0.55,0.04,-1.29,0.05,-1.45,0.14
HII,5.38,0.07,4.01,0.10,3.21,0.08,2.59,0.08,1.01,0.03,-0.37,0.04,-1.09,0.08,-1.18,0.11
HII,5.36,0.03,4.07,0.05,3.25,0.04,2.62,0.05,0.88,0.04,-0.49,0.04,-1.23,0.06,-1.37,0.12
HII,5.30,0.03,4.19,0.06,3.34,0.04,2.77,0.03,0.80,0.04,-0.56,0.04,-1.33,0.04,-0.95,0.21
HII,5.11,0.06,3.84,0.12,3.03,0.08,2.48,0.06,1.06,0.03,-0.27,0.04,-1.12,0.04,-1.40,0.21
HII,5.46,0.09,4.32,0.05,3.45,0.06,2.85,0.06,0.82,0.10,-0.56,0.11,-1.27,0.07,-0.30,1.16
CAGB,6.92,0.03,6.11,0.04,5.78,0.04,5.76,0.03,5.57,0.03,5.31,0.04,5.12,0.03,4.70,0.04
HII,7.71,0.06,5.88,0.03,5.05,0.04,4.34,0.03,3.41,0.04,2.49,0.03,1.78,0.03,1.00,0.03
YSO1,7.11,0.03,6.27,0.03,4.98,0.03,4.33,0.04,3.53,0.04,2.58,0.04,1.77,0.04,0.69,0.04
YSO1,6.77,0.04,6.97,0.04,5.35,0.04,5.32,0.04,4.90,0.06,3.61,0.07,2.64,0.04,1.45,0.04
YSO1,6.79,0.04,6.95,0.05,5.74,0.03,5.34,0.04,4.69,0.03,3.59,0.04,2.74,0.10,1.60,0.10
YSO1,7.27,0.04,7.29,0.10,5.89,0.13,5.36,0.10,4.60,0.08,3.50,0.07,2.60,0.04,1.40,0.03
HII,-99.99,-99.99,-99.99,-99.99,5.06,0.09,4.87,0.06,4.30,0.07,3.30,0.06,2.46,0.03,1.49,0.04
HII,6.11,0.06,5.44,0.04,4.59,0.06,4.32,0.06,3.63,0.04,2.52,0.04,1.71,0.04,0.67,0.03
YSO3,6.94,0.04,5.81,0.04,5.07,0.04,5.00,0.04,4.24,0.04,3.10,0.04,2.50,0.03,1.76,0.03
HII,7.05,0.03,6.13,0.03,5.34,0.03,5.16,0.03,4.31,0.03,3.16,0.04,2.45,0.04,1.62,0.03
YSO3,7.58,0.07,7.78,0.07,6.18,0.06,6.41,0.08,6.36,0.11,5.47,0.12,4.86,0.08,3.84,0.06
HII,5.42,0.04,4.42,0.03,3.54,0.04,3.16,0.04,2.23,0.04,1.10,0.03,0.32,0.05,-0.59,0.04
HII,6.88,0.04,6.59,0.06,4.97,0.04,4.70,0.03,3.87,0.05,2.72,0.03,1.86,0.04,0.87,0.08
HII,7.62,0.08,6.44,0.06,5.51,0.05,4.95,0.05,4.07,0.05,3.13,0.04,2.44,0.04,1.70,0.04
YSO3,8.14,0.07,8.47,0.09,6.92,0.03,7.21,0.04,7.07,0.08,5.99,0.11,5.23,0.05,4.07,0.03
YSO3,8.16,0.04,8.50,0.04,6.84,0.04,7.11,0.03,7.04,0.06,6.03,0.03,5.42,0.03,4.28,0.04
YSO3,7.63,0.03,8.01,0.04,6.49,0.04,6.69,0.04,6.49,0.03,5.45,0.04,4.76,0.04,3.57,0.04
CAGB,6.80,0.06,6.00,0.06,5.65,0.06,5.63,0.06,5.44,0.08,5.20,0.04,5.02,0.04,4.62,0.04
RSG,6.66,0.03,5.57,0.04,5.32,0.04,5.45,0.04,5.31,0.03,4.70,0.04,4.50,0.04,4.15,0.04
YSO4,6.93,0.03,5.78,0.04,5.51,0.04,5.38,0.04,4.93,0.03,4.14,0.04,3.68,0.03,3.23,0.04
CAGB,6.04,0.03,5.39,0.06,5.04,0.07,5.04,0.06,4.89,0.03,4.67,0.04,4.52,0.04,4.17,0.04
YSO3,7.83,0.04,8.31,0.04,6.75,0.04,6.85,0.04,6.59,0.04,5.38,0.04,4.56,0.04,3.32,0.04
RSG,6.23,0.06,5.40,0.06,5.23,0.06,5.44,0.06,5.42,0.04,4.92,0.04,4.76,0.04,4.78,0.12
HII,6.83,0.04,6.57,0.04,5.50,0.04,5.65,0.04,5.48,0.04,4.52,0.04,3.83,0.04,2.79,0.08
HII,7.18,0.04,7.11,0.05,5.90,0.03,5.59,0.04,5.21,0.04,4.18,0.05,3.40,0.04,2.38,0.04
YSO3,7.68,0.04,7.95,0.03,6.44,0.04,6.62,0.04,6.31,0.04,5.02,0.04,4.19,0.04,3.08,0.04
YSO3,7.98,0.07,8.19,0.08,6.65,0.06,6.82,0.04,6.31,0.08,4.90,0.04,4.06,0.04,2.96,0.04
RSG,6.02,0.04,4.44,0.05,4.35,0.04,4.66,0.04,4.47,0.03,3.70,0.03,3.49,0.04,3.33,0.08
HII,8.06,0.07,8.22,0.05,6.68,0.03,6.55,0.05,6.13,0.03,5.10,0.04,4.58,0.04,3.59,0.04
RSG,6.85,0.04,6.13,0.04,5.82,0.04,5.90,0.03,5.77,0.03,5.17,0.03,4.97,0.03,4.70,0.03
OPN,10.90,0.11,8.33,0.04,8.11,0.04,7.78,0.04,6.97,0.05,5.38,0.03,4.70,0.04,4.12,0.04
CAGB,6.86,0.04,6.33,0.04,6.12,0.03,6.11,0.04,6.03,0.03,5.86,0.03,5.74,0.03,5.56,0.06
RSG,6.34,0.04,4.54,0.06,4.43,0.06,4.70,0.04,4.46,0.08,3.71,0.08,3.58,0.08,3.54,0.04
RSG,7.04,0.03,5.79,0.06,5.64,0.04,5.71,0.04,5.50,0.03,4.83,0.03,4.64,0.04,4.43,0.04
RSG,6.52,0.04,5.38,0.04,5.24,0.04,5.37,0.04,5.21,0.04,4.56,0.04,4.38,0.08,4.19,0.04
YSO3,8.04,0.09,8.05,0.08,6.69,0.03,6.84,0.05,6.17,0.05,4.78,0.04,3.89,0.04,2.86,0.03
HII,7.20,0.11,6.86,0.06,5.55,0.06,5.30,0.06,4.78,0.07,3.67,0.06,2.80,0.07,1.81,0.07
HII,7.61,0.07,7.62,0.09,6.14,0.05,6.14,0.06,5.59,0.07,4.24,0.06,3.33,0.05,2.24,0.04
RSG,8.01,0.03,7.43,0.04,7.07,0.04,7.21,0.05,7.18,0.05,6.63,0.07,6.40,0.07,5.98,0.05
HII,7.96,0.07,8.44,0.11,6.88,0.04,7.12,0.04,6.98,0.09,5.83,0.09,4.93,0.03,3.73,0.04
YSO3,7.51,0.06,7.81,0.11,6.29,0.05,5.87,0.04,5.22,0.06,4.14,0.05,3.20,0.03,2.04,0.04
RSG,7.20,0.03,6.45,0.04,6.15,0.04,6.29,0.04,6.15,0.06,5.47,0.03,5.28,0.03,4.98,0.03
YSO3,7.73,0.09,8.01,0.10,6.36,0.03,6.62,0.06,6.39,0.07,5.15,0.07,4.32,0.04,3.24,0.03
OPAGB,8.39,0.03,7.58,0.03,7.31,0.03,7.23,0.05,7.02,0.07,6.65,0.11,6.44,0.08,6.20,0.06
HII,7.26,0.08,7.59,0.12,5.97,0.04,6.29,0.06,6.36,0.06,5.62,0.04,5.29,0.03,4.30,0.04
YSO4,6.47,0.03,5.33,0.06,4.89,0.06,4.79,0.05,4.23,0.03,3.34,0.04,2.83,0.04,2.20,0.04
YSO4,6.68,0.04,5.52,0.04,5.08,0.04,5.01,0.04,4.44,0.04,3.51,0.03,2.99,0.03,2.37,0.04
CAGB,7.15,0.04,6.40,0.06,6.05,0.06,6.21,0.04,6.08,0.04,5.80,0.03,5.66,0.04,5.44,0.04
CAGB,6.64,0.04,5.78,0.04,5.42,0.04,5.35,0.04,5.13,0.04,4.87,0.03,4.64,0.04,4.02,0.04
RSG,6.48,0.06,5.78,0.06,5.52,0.06,5.48,0.06,5.34,0.08,4.90,0.04,4.74,0.08,4.58,0.04
STAR,-99.99,-99.99,-99.99,-99.99,3.64,0.06,3.63,0.04,3.62,0.04,3.63,0.05,3.66,0.03,3.67,0.04
YSO3,7.76,0.10,8.00,0.10,6.48,0.05,6.82,0.08,6.61,0.10,5.26,0.08,4.42,0.05,3.36,0.03
HII,6.87,0.04,6.25,0.03,5.26,0.04,5.12,0.03,4.56,0.04,3.27,0.05,2.48,0.03,1.49,0.04
YSO2,7.66,0.05,7.34,0.05,6.31,0.05,6.07,0.04,5.63,0.05,4.76,0.06,4.06,0.05,3.12,0.03
HII,7.85,0.05,7.41,0.05,6.42,0.06,6.44,0.05,6.10,0.06,5.18,0.07,4.54,0.07,3.68,0.07
YSO3,7.33,0.04,6.56,0.03,5.46,0.04,5.28,0.03,4.83,0.04,4.18,0.06,3.69,0.04,2.81,0.04
YSO2,6.77,0.04,6.74,0.05,5.47,0.03,5.17,0.04,4.26,0.04,2.78,0.04,1.79,0.04,0.58,0.04
CAGB,6.43,0.06,6.18,0.06,6.00,0.04,6.00,0.04,5.96,0.04,5.95,0.03,5.95,0.03,5.95,0.03
OAGB,7.92,0.04,7.21,0.03,7.13,0.04,7.16,0.04,7.08,0.04,6.72,0.05,6.54,0.05,6.53,0.05
CAGB,5.69,0.06,4.84,0.06,4.45,0.06,4.41,0.06,4.16,0.08,3.88,0.08,3.67,0.08,3.21,0.04
CAGB,6.36,0.06,5.78,0.04,5.48,0.04,5.46,0.04,5.33,0.08,5.12,0.04,5.00,0.04,4.77,0.04
CAGB,6.88,0.04,5.52,0.04,5.14,0.04,4.60,0.04,4.01,0.04,3.49,0.03,3.21,0.03,2.70,0.03
CAGB,7.41,0.03,5.96,0.03,5.59,0.04,4.98,0.03,4.25,0.04,3.68,0.04,3.38,0.04,2.88,0.04
CAGB,6.26,0.06,5.55,0.06,5.18,0.06,5.17,0.06,5.00,0.04,4.79,0.04,4.63,0.04,4.30,0.04
OAGB,7.81,0.05,7.31,0.04,7.28,0.03,7.22,0.04,7.15,0.03,6.90,0.05,6.79,0.05,6.84,0.05
OPAGB,7.60,0.04,6.42,0.06,6.16,0.06,6.19,0.04,5.80,0.04,5.19,0.04,4.89,0.04,4.67,0.04
CAGB,5.78,0.06,4.72,0.06,4.34,0.06,4.07,0.06,3.68,0.08,3.32,0.08,3.09,0.08,2.57,0.08
STAR,7.34,0.04,7.34,0.03,7.33,0.03,7.31,0.04,7.30,0.08,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
STAR,8.76,0.08,8.72,0.07,8.75,0.16,8.72,0.16,8.73,0.14,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CPAGB,6.76,0.03,5.95,0.04,4.79,0.04,4.53,0.04,4.11,0.04,3.53,0.04,3.22,0.04,2.89,0.04
STAR,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,3.80,0.04,3.79,0.04,3.77,0.04
STAR,9.33,0.11,9.43,0.20,9.35,0.06,9.30,0.17,9.17,0.20,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
STAR,8.41,0.04,8.41,0.06,8.36,0.04,8.32,0.10,8.26,0.09,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
RSG,7.51,0.03,7.48,0.04,7.42,0.03,7.42,0.05,7.41,0.07,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
STAR,9.28,0.10,9.19,0.13,9.26,0.21,9.21,0.22,9.16,0.18,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
STAR,9.75,0.11,9.72,0.08,9.72,0.12,9.74,0.17,9.67,0.19,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
STAR,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,4.04,0.04,4.03,0.04,4.01,0.04
OPN,11.99,0.82,11.30,0.43,10.11,0.30,10.15,0.44,9.41,0.56,9.02,0.61,8.26,0.31,6.86,0.15
CAGB,5.96,0.06,5.12,0.06,4.78,0.04,4.76,0.04,4.59,0.08,4.35,0.08,4.14,0.08,3.57,0.08
RSG,3.88,0.06,3.30,0.04,3.06,0.04,2.97,0.04,2.88,0.08,2.75,0.08,2.64,0.08,2.68,0.08
STAR,3.50,0.06,3.49,0.06,3.46,0.06,3.45,0.06,3.44,0.04,3.42,0.08,3.41,0.08,3.39,0.08
STAR,3.51,0.06,3.50,0.06,3.48,0.06,3.47,0.06,3.47,0.08,3.46,0.08,3.45,0.08,3.45,0.08
OPN,11.65,0.74,10.09,0.23,11.25,0.81,10.31,0.45,8.25,0.24,7.88,0.24,7.10,0.13,5.02,0.12
OAGB,-99.99,-99.99,-99.99,-99.99,5.08,0.04,5.11,0.03,4.76,0.05,4.01,0.06,3.77,0.04,3.58,0.03
OAGB,6.58,0.04,5.34,0.06,4.98,0.06,5.00,0.06,4.68,0.04,3.96,0.04,3.71,0.04,3.48,0.04
CPN,-99.99,-99.99,-99.99,-99.99,9.06,0.17,8.61,0.13,8.11,0.14,7.03,0.20,5.90,0.17,5.24,0.23
CPN,10.55,0.09,10.64,0.09,10.20,0.10,9.63,0.11,9.30,0.43,8.08,0.32,7.66,0.27,6.96,0.13
CAGB,-99.99,-99.99,-99.99,-99.99,5.18,0.04,5.24,0.03,4.99,0.05,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CAGB,5.95,0.06,5.23,0.04,5.06,0.06,5.11,0.04,4.88,0.08,4.39,0.04,4.23,0.04,4.04,0.04
RSG,-99.99,-99.99,-99.99,-99.99,3.81,0.04,4.03,0.04,3.77,0.05,3.09,0.05,2.94,0.04,2.88,0.04
RSG,5.43,0.06,3.86,0.06,3.72,0.06,3.95,0.06,3.72,0.08,3.06,0.08,2.90,0.08,2.81,0.08
CPAGB,-99.99,-99.99,-99.99,-99.99,5.40,0.04,5.46,0.04,4.94,0.04,4.08,0.04,3.52,0.03,2.89,0.04
CPAGB,7.97,0.04,6.35,0.04,5.46,0.04,5.54,0.04,5.03,0.04,4.16,0.04,3.61,0.08,2.96,0.04
CPAGB,-99.99,-99.99,-99.99,-99.99,4.52,0.04,4.22,0.03,3.87,0.06,3.38,0.12,3.13,0.05,2.87,0.03
CPAGB,5.98,0.06,4.96,0.06,4.50,0.06,4.18,0.06,3.83,0.08,3.37,0.08,3.11,0.08,2.85,0.08
OAGB,-99.99,-99.99,-99.99,-99.99,4.02,0.06,3.77,0.06,3.39,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,5.65,0.04,5.29,0.06,4.53,0.06,4.08,0.06,3.68,0.08,3.09,0.08,2.72,0.08,2.33,0.08
CPN,-99.99,-99.99,-99.99,-99.99,8.59,0.10,8.74,0.15,7.82,0.13,6.98,0.08,6.11,0.08,5.09,0.22
CPN,9.92,0.15,9.43,0.15,8.75,0.08,8.57,0.11,7.60,0.12,6.92,0.09,6.40,0.06,5.27,0.07
OAGB,7.43,0.04,5.94,0.04,5.69,0.04,5.86,0.03,5.46,0.04,4.64,0.04,4.40,0.08,4.21,0.04
OPN,-99.99,-99.99,-99.99,-99.99,8.44,0.23,7.56,0.08,6.25,0.16,5.16,0.10,4.22,0.05,3.22,0.03
OPN,10.58,0.09,9.59,0.03,9.25,0.06,8.08,0.03,6.53,0.04,5.36,0.03,4.40,0.04,3.33,0.04
CPN,-99.99,-99.99,-99.99,-99.99,5.09,0.06,5.23,0.03,4.87,0.05,4.23,0.07,3.84,0.14,3.23,0.11
CPN,6.77,0.04,6.52,0.03,5.40,0.04,5.47,0.04,5.07,0.04,4.49,0.04,4.06,0.04,3.36,0.04
OPN,-99.99,-99.99,-99.99,-99.99,10.06,0.38,10.69,0.85,8.63,0.26,7.38,0.25,6.55,0.38,5.84,0.56
OPN,12.79,0.06,10.55,0.30,11.40,1.56,11.16,0.06,8.62,0.34,8.69,0.43,7.84,0.23,6.19,0.11
CPN,-99.99,-99.99,-99.99,-99.99,6.23,0.04,6.34,0.03,5.84,0.06,5.27,0.08,4.74,0.11,3.99,0.08
CPN,7.57,0.04,7.43,0.04,6.17,0.04,6.23,0.04,5.76,0.05,5.19,0.03,4.66,0.04,3.99,0.04
CAGB,-99.99,-99.99,-99.99,-99.99,4.64,0.04,4.49,0.04,4.19,0.04,3.87,0.04,3.64,0.03,3.12,0.04
CAGB,5.92,0.04,4.94,0.06,4.55,0.06,4.38,0.06,4.10,0.04,3.81,0.04,3.58,0.04,3.06,0.08
OPN,-99.99,-99.99,-99.99,-99.99,9.03,0.33,8.63,0.14,7.96,0.13,7.17,0.31,5.91,0.18,4.99,0.17
OPN,11.50,0.20,10.92,0.14,10.27,0.09,10.10,0.15,9.12,0.45,8.57,0.35,7.82,0.17,6.22,0.14
OPN,-99.99,-99.99,-99.99,-99.99,8.81,0.10,8.29,0.09,6.83,0.05,5.60,0.08,4.38,0.06,3.58,0.07
OPN,12.00,1.14,9.45,0.12,9.64,0.13,8.89,0.10,6.98,0.11,5.89,0.05,5.36,0.03,4.74,0.03
RSG,-99.99,-99.99,-99.99,-99.99,3.90,0.04,4.17,0.03,4.00,0.05,3.33,0.07,3.13,0.06,2.70,0.07
RSG,5.74,0.06,4.21,0.06,4.15,0.06,4.42,0.06,4.18,0.03,3.34,0.04,2.90,0.04,2.20,0.04
CPAGB,-99.99,-99.99,-99.99,-99.99,6.07,0.04,6.26,0.04,5.62,0.03,4.76,0.04,4.26,0.06,3.75,0.05
CPAGB,7.99,0.03,6.82,0.04,5.99,0.06,6.15,0.04,5.55,0.04,4.70,0.04,4.21,0.04,3.73,0.08
CPN,-99.99,-99.99,-99.99,-99.99,6.28,0.04,6.04,0.03,5.53,0.05,4.97,0.08,4.54,0.07,3.99,0.07
CPN,8.29,0.04,7.71,0.04,6.61,0.04,6.35,0.06,5.79,0.03,5.24,0.03,4.86,0.03,4.29,0.04
OPN,10.36,0.17,7.90,0.04,7.44,0.03,6.83,0.03,5.25,0.03,4.26,0.04,3.82,0.04,3.25,0.04
OAGB,9.56,0.09,9.49,0.14,9.55,0.14,9.48,0.20,9.24,0.25,9.16,0.40,9.15,0.71,9.07,0.08
OAGB,-99.99,-99.99,-99.99,-99.99,4.55,0.04,4.11,0.05,3.73,0.07,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,4.90,0.06,4.53,0.04,3.85,0.04,3.52,0.03,3.20,0.04,2.61,0.08,2.32,0.04,2.03,0.08
CPN,-99.99,-99.99,-99.99,-99.99,5.77,0.06,5.88,0.06,5.49,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
CPN,7.33,0.04,6.91,0.04,5.68,0.06,5.80,0.04,5.44,0.04,4.85,0.04,4.36,0.04,3.63,0.04
CPN,-99.99,-99.99,-99.99,-99.99,6.70,0.03,6.64,0.05,5.98,0.04,5.18,0.05,4.69,0.07,4.16,0.07
CPN,9.16,0.03,8.05,0.04,7.04,0.06,7.02,0.04,6.30,0.03,5.45,0.03,4.96,0.04,4.44,0.04
CPN,-99.99,-99.99,-99.99,-99.99,6.44,0.04,6.24,0.04,5.50,0.04,4.79,0.04,4.19,0.05,3.41,0.04
CPN,8.41,0.09,7.69,0.11,6.67,0.09,6.44,0.06,5.64,0.07,4.93,0.04,4.38,0.04,3.58,0.04
YSO2,-99.99,-99.99,-99.99,-99.99,3.95,0.04,3.38,0.04,2.88,0.04,2.21,0.04,1.26,0.06,0.26,0.07
YSO2,4.93,0.06,4.93,0.06,4.00,0.06,3.40,0.06,2.65,0.08,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
HII,-99.99,-99.99,-99.99,-99.99,4.52,0.03,4.09,0.08,3.17,0.11,1.72,0.13,-0.14,0.20,-1.23,0.19
HII,6.48,0.07,5.49,0.62,4.18,0.38,3.34,0.43,1.21,0.12,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
HII,-99.99,-99.99,-99.99,-99.99,3.78,0.04,3.40,0.04,2.68,0.04,1.34,0.04,0.18,0.04,-0.84,0.08
HII,5.81,0.04,5.19,0.06,4.03,0.06,3.61,0.06,2.29,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
RSG,-99.99,-99.99,-99.99,-99.99,2.79,0.06,3.04,0.04,2.56,0.04,1.60,0.04,1.36,0.04,1.15,0.04
RSG,4.64,0.06,2.82,0.06,2.76,0.06,3.01,0.06,2.55,0.08,1.62,0.08,1.38,0.08,1.20,0.08
HII,-99.99,-99.99,-99.99,-99.99,4.05,0.03,3.46,0.04,2.59,0.04,1.51,0.05,0.17,0.04,-0.77,0.04
HII,6.04,0.06,5.21,0.04,4.26,0.06,3.58,0.06,1.77,0.06,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
HII,-99.99,-99.99,-99.99,-99.99,3.09,0.08,2.41,0.08,1.51,0.07,0.51,0.07,-0.89,0.06,-1.76,0.07
HII,5.40,0.06,4.01,0.04,3.33,0.06,2.51,0.06,0.47,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
HII,-99.99,-99.99,-99.99,-99.99,3.69,0.04,3.00,0.04,1.99,0.04,0.87,0.05,-0.62,0.17,-1.52,0.19
HII,6.51,0.03,4.61,0.04,3.84,0.04,2.98,0.04,0.91,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
HII,-99.99,-99.99,-99.99,-99.99,5.25,0.08,4.49,0.07,3.33,0.06,2.13,0.06,0.52,0.13,-0.45,0.15
HII,7.78,0.05,5.93,0.04,5.30,0.04,4.22,0.03,1.21,0.08,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
HII,-99.99,-99.99,-99.99,-99.99,2.83,0.03,2.23,0.03,1.31,0.03,0.20,0.03,-1.33,0.06,-2.27,0.07
HII,5.19,0.04,3.91,0.03,2.99,0.04,2.20,0.04,0.36,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
HII,-99.99,-99.99,-99.99,-99.99,3.10,0.06,2.52,0.04,1.57,0.04,0.41,0.04,-1.09,0.04,-2.09,0.08
HII,5.65,0.08,4.18,0.06,3.24,0.04,2.51,0.04,0.78,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
HII,-99.99,-99.99,-99.99,-99.99,3.74,0.04,3.29,0.03,2.44,0.03,1.10,0.04,-0.44,0.04,-1.46,0.04
HII,5.74,0.03,5.06,0.07,3.84,0.05,3.23,0.03,1.59,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
HII,-99.99,-99.99,-99.99,-99.99,3.95,0.04,3.25,0.04,2.26,0.05,1.27,0.04,99.99,0.03,-0.82,0.03
HII,7.37,0.04,4.81,0.03,4.17,0.06,3.32,0.06,1.46,0.03,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
HII,-99.99,-99.99,-99.99,-99.99,4.37,0.04,3.72,0.04,2.92,0.08,1.95,0.06,0.47,0.04,-0.59,0.04
HII,6.08,0.04,5.63,0.04,4.54,0.06,3.77,0.06,2.12,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
YSO1,8.06,0.03,8.87,0.07,8.25,0.17,7.39,0.06,6.52,0.03,5.49,0.03,4.50,0.04,3.32,0.04
YSO1,8.06,0.03,8.85,0.09,8.18,0.12,7.24,0.04,6.52,0.03,4.81,0.08,4.41,0.08,3.32,0.04
OAGB,-99.99,-99.99,-99.99,-99.99,3.33,0.06,3.31,0.04,2.92,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,5.05,0.06,4.02,0.04,3.48,0.04,3.41,0.04,3.02,0.08,2.32,0.08,2.06,0.08,1.81,0.08
HII,-99.99,-99.99,-99.99,-99.99,9.35,0.51,9.43,0.64,8.28,0.30,6.99,0.25,5.61,0.12,4.13,0.08
CPN,-99.99,-99.99,-99.99,-99.99,5.73,0.04,5.76,0.03,5.26,0.06,4.34,0.06,3.80,0.04,3.13,0.03
CPN,8.01,0.04,6.62,0.04,5.66,0.04,5.67,0.04,5.19,0.04,4.31,0.04,3.77,0.04,3.12,0.08
OPN,-99.99,-99.99,-99.99,-99.99,9.21,0.17,8.59,0.12,7.65,0.13,7.05,0.24,5.78,0.16,4.66,0.12
OPN,11.36,0.21,10.38,0.17,11.05,0.21,1-99.9956,0.17,8.32,0.30,8.16,0.37,7.26,0.21,5.49,0.10
OAGB,-99.99,-99.99,-99.99,-99.99,4.50,0.06,4.69,0.04,4.30,0.04,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99
OAGB,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,-99.99,2.78,0.08,2.59,0.08,2.50,0.06
OAGB,-99.99,-99.99,-99.99,-99.99,4.11,0.04,4.34,0.04,4.02,0.04,3.21,0.03,2.99,0.03,2.88,0.04
OAGB,5.91,0.06,4.31,0.06,4.04,0.06,4.25,0.06,3.94,0.04,3.15,0.06,2.95,0.06,2.83,0.06
CAGB,-99.99,-99.99,-99.99,-99.99,5.01,0.04,4.97,0.04,4.73,0.03,4.40,0.10,4.14,0.05,3.68,0.04
CAGB,6.04,0.04,5.18,0.06,4.83,0.06,4.79,0.06,4.57,0.06,4.26,0.04,4.07,0.04,3.63,0.04
RSG,-99.99,-99.99,-99.99,-99.99,4.34,0.04,4.32,0.04,4.30,0.04,4.29,0.06,4.25,0.05,4.33,0.05
RSG,4.37,0.06,4.31,0.06,4.26,0.06,4.23,0.06,4.21,0.06,4.17,0.06,4.13,0.06,4.11,0.04
GAL,5.91,0.04,6.48,0.04,4.85,0.04,4.77,0.04,4.60,0.04,3.83,0.04,3.37,0.04,2.42,0.04
GAL,7.60,0.04,8.12,0.04,6.67,0.04,6.90,0.04,6.86,0.04,6.10,0.04,5.27,0.04,4.15,0.04
GAL,6.14,0.04,6.59,0.04,5.04,0.04,4.86,0.04,4.45,0.04,3.46,0.04,2.78,0.04,1.82,0.04
GAL,7.30,0.04,8.31,0.04,6.51,0.04,6.14,0.04,5.90,0.04,5.31,0.04,4.07,0.04,2.12,0.04
GAL,6.29,0.04,7.21,0.04,5.59,0.04,4.79,0.04,4.26,0.04,3.55,0.04,2.72,0.04,1.44,0.04
GAL,6.49,0.04,7.25,0.04,5.60,0.04,5.54,0.04,5.37,0.04,4.68,0.04,4.00,0.04,2.54,0.04
GAL,9.57,0.04,9.49,0.04,8.21,0.04,8.17,0.04,7.64,0.04,6.60,0.04,5.72,0.04,4.77,0.04
GAL,6.77,0.04,6.39,0.04,5.53,0.04,5.51,0.04,5.00,0.04,4.08,0.04,3.45,0.04,2.59,0.04
GAL,7.98,0.04,9.00,0.04,7.27,0.04,6.52,0.04,5.79,0.04,5.05,0.04,3.56,0.04,1.67,0.04
GAL,5.95,0.04,7.24,0.04,5.33,0.04,4.74,0.04,4.46,0.04,3.75,0.04,2.93,0.04,1.56,0.04
GAL,10.20,0.04,9.85,0.04,9.66,0.04,9.47,0.04,9.20,0.04,8.90,0.04,8.64,0.04,8.27,0.04
GAL,5.68,0.04,7.38,0.04,5.43,0.04,3.94,0.04,3.22,0.04,2.74,0.04,1.42,0.04,-0.40,0.04
GAL,6.55,0.04,6.33,0.04,5.38,0.04,4.80,0.04,4.19,0.04,3.40,0.04,2.55,0.04,1.39,0.04
GAL,7.62,0.04,8.28,0.04,6.64,0.04,6.14,0.04,5.57,0.04,4.72,0.04,3.53,0.04,1.85,0.04
GAL,6.66,0.04,6.77,0.04,5.41,0.04,4.75,0.04,4.02,0.04,3.14,0.04,2.26,0.04,0.98,0.04
GAL,5.58,0.04,8.00,0.04,6.24,0.04,4.22,0.04,3.68,0.04,3.50,0.04,2.53,0.04,1.21,0.04
GAL,6.25,0.04,7.74,0.04,5.88,0.04,5.19,0.04,4.77,0.04,4.20,0.04,3.02,0.04,1.16,0.04
GAL,5.45,0.04,6.14,0.04,4.40,0.04,4.21,0.04,3.87,0.04,2.94,0.04,2.17,0.04,0.96,0.04
GAL,12.41,0.04,11.22,0.04,10.96,0.04,10.65,0.04,9.79,0.04,8.68,0.04,7.84,0.04,6.72,0.04
GAL,9.69,0.04,8.83,0.04,7.97,0.04,7.33,0.04,6.45,0.04,5.48,0.04,4.69,0.04,3.71,0.04
GAL,11.36,0.04,9.93,0.04,9.30,0.04,8.50,0.04,7.53,0.04,6.66,0.04,5.92,0.04,4.97,0.04
GAL,6.97,0.04,7.33,0.04,5.77,0.04,5.47,0.04,5.00,0.04,4.00,0.04,3.25,0.04,2.20,0.04
GAL,6.75,0.04,6.87,0.04,5.38,0.04,5.27,0.04,4.64,0.04,3.51,0.04,2.86,0.04,2.01,0.04
GAL,5.91,0.04,6.34,0.04,4.72,0.04,4.95,0.04,4.76,0.04,3.81,0.04,3.36,0.04,2.47,0.04
GAL,8.48,0.04,8.28,0.04,8.17,0.04,8.05,0.04,7.90,0.04,7.73,0.04,7.58,0.04,7.38,0.04
GAL,4.57,0.04,5.69,0.04,3.78,0.04,3.50,0.04,3.43,0.04,2.83,0.04,2.11,0.04,0.71,0.04
GAL,7.44,0.04,7.04,0.04,6.81,0.04,6.82,0.04,6.71,0.04,6.49,0.04,6.18,0.04,5.78,0.04
GAL,5.09,0.04,5.19,0.04,3.85,0.04,3.98,0.04,3.98,0.04,3.20,0.04,3.06,0.04,2.36,0.04
GAL,3.47,0.04,4.73,0.04,2.83,0.04,2.44,0.04,2.24,0.04,1.58,0.04,0.88,0.04,-0.33,0.04
GAL,5.52,0.04,6.06,0.04,4.43,0.04,4.49,0.04,4.41,0.04,3.58,0.04,3.12,0.04,2.13,0.04
GAL,8.83,0.04,8.64,0.04,8.54,0.04,8.44,0.04,8.31,0.04,8.18,0.04,8.06,0.04,7.90,0.04
GAL,7.88,0.04,8.08,0.04,6.53,0.04,6.84,0.04,6.95,0.04,6.25,0.04,5.65,0.04,4.52,0.04
GAL,5.92,0.04,6.48,0.04,4.86,0.04,4.78,0.04,4.61,0.04,3.84,0.04,3.37,0.04,2.40,0.04
GAL,6.05,0.04,4.63,0.04,3.97,0.04,3.54,0.04,2.79,0.04,1.94,0.04,1.41,0.04,0.72,0.04
GAL,4.80,0.04,4.90,0.04,3.55,0.04,3.03,0.04,2.41,0.04,1.44,0.04,0.76,0.04,-0.12,0.04
GAL,5.30,0.04,5.82,0.04,4.16,0.04,4.09,0.04,3.85,0.04,2.91,0.04,2.27,0.04,1.22,0.04
GAL,4.18,0.04,4.42,0.04,2.90,0.04,3.15,0.04,3.02,0.04,2.18,0.04,2.07,0.04,1.32,0.04
GAL,6.76,0.04,6.82,0.04,5.72,0.04,5.76,0.04,5.48,0.04,4.73,0.04,4.14,0.04,3.23,0.04
GAL,6.41,0.04,7.23,0.04,5.56,0.04,4.96,0.04,4.53,0.04,3.82,0.04,2.80,0.04,1.24,0.04
GAL,5.06,0.04,5.54,0.04,3.89,0.04,3.77,0.04,3.40,0.04,2.44,0.04,1.81,0.04,0.76,0.04
GAL,6.97,0.04,7.38,0.04,5.78,0.04,5.73,0.04,5.42,0.04,4.32,0.04,3.69,0.04,2.81,0.04
GAL,3.46,0.04,4.56,0.04,2.62,0.04,2.44,0.04,2.47,0.04,1.97,0.04,1.73,0.04,0.47,0.04
GAL,5.94,0.04,5.88,0.04,4.58,0.04,4.71,0.04,4.68,0.04,3.99,0.04,4.01,0.04,3.37,0.04
GAL,6.04,0.04,6.77,0.04,5.11,0.04,4.72,0.04,4.23,0.04,3.76,0.04,3.40,0.04,2.41,0.04
GAL,7.05,0.04,7.41,0.04,5.81,0.04,5.94,0.04,5.69,0.04,4.68,0.04,4.12,0.04,3.17,0.04
GAL,4.38,0.04,4.71,0.04,3.24,0.04,3.34,0.04,2.93,0.04,1.91,0.04,1.19,0.04,0.17,0.04
GAL,4.92,0.04,5.37,0.04,3.87,0.04,3.81,0.04,3.54,0.04,2.57,0.04,2.03,0.04,1.13,0.04
GAL,6.25,0.04,6.06,0.04,5.94,0.04,5.81,0.04,5.62,0.04,5.40,0.04,5.21,0.04,4.91,0.04
GAL,3.68,0.04,3.77,0.04,2.52,0.04,2.59,0.04,2.52,0.04,1.83,0.04,1.72,0.04,1.00,0.04
GAL,3.86,0.04,3.97,0.04,2.52,0.04,2.64,0.04,2.65,0.04,1.88,0.04,1.68,0.04,0.82,0.04
GAL,3.46,0.04,3.78,0.04,2.47,0.04,1.77,0.04,1.20,0.04,0.55,0.04,-0.27,0.04,-1.46,0.04
GAL,7.88,0.04,8.14,0.04,6.70,0.04,6.84,0.04,6.54,0.04,5.48,0.04,4.88,0.04,3.97,0.04
GAL,7.70,0.04,8.09,0.04,6.67,0.04,6.99,0.04,6.96,0.04,6.05,0.04,5.43,0.04,4.29,0.04
GAL,5.45,0.04,5.33,0.04,4.24,0.04,4.38,0.04,4.31,0.04,3.53,0.04,3.36,0.04,2.64,0.04
GAL,3.66,0.04,4.22,0.04,2.57,0.04,2.68,0.04,2.58,0.04,1.77,0.04,1.46,0.04,0.60,0.04
GAL,6.98,0.04,6.60,0.04,6.16,0.04,6.09,0.04,5.97,0.04,5.55,0.04,5.48,0.04,5.06,0.04
GAL,6.37,0.04,6.44,0.04,5.10,0.04,5.31,0.04,5.18,0.04,4.47,0.04,4.38,0.04,3.71,0.04
GAL,8.27,0.04,7.99,0.04,7.82,0.04,7.65,0.04,7.43,0.04,7.19,0.04,6.99,0.04,6.72,0.04
GAL,4.88,0.04,5.26,0.04,3.79,0.04,3.58,0.04,3.15,0.04,2.17,0.04,1.43,0.04,0.35,0.04
GAL,3.90,0.04,4.32,0.04,2.74,0.04,2.85,0.04,2.78,0.04,2.04,0.04,1.84,0.04,1.04,0.04
GAL,4.22,0.04,4.74,0.04,3.00,0.04,3.08,0.04,3.03,0.04,2.25,0.04,2.02,0.04,1.19,0.04
GAL,6.57,0.04,6.37,0.04,6.25,0.04,6.12,0.04,5.95,0.04,5.74,0.04,5.57,0.04,5.31,0.04
GAL,6.51,0.04,6.33,0.04,5.25,0.04,4.83,0.04,4.15,0.04,3.12,0.04,2.57,0.04,1.84,0.04
GAL,8.93,0.04,8.71,0.04,8.57,0.04,8.42,0.04,8.21,0.04,7.95,0.04,7.71,0.04,7.36,0.04
GAL,7.00,0.04,6.65,0.04,5.76,0.04,5.90,0.04,5.68,0.04,4.97,0.04,4.95,0.04,4.46,0.04
GAL,8.94,0.04,8.71,0.04,8.60,0.04,8.48,0.04,8.33,0.04,8.17,0.04,8.03,0.04,7.85,0.04
GAL,7.00,0.04,6.76,0.04,6.61,0.04,6.45,0.04,6.21,0.04,5.93,0.04,5.68,0.04,5.30,0.04
GAL,5.37,0.04,5.08,0.04,4.91,0.04,4.73,0.04,4.48,0.04,4.19,0.04,3.93,0.04,3.55,0.04
GAL,4.17,0.04,4.91,0.04,3.15,0.04,3.15,0.04,3.01,0.04,2.10,0.04,1.54,0.04,0.51,0.04
GAL,8.28,0.04,8.09,0.04,8.00,0.04,7.90,0.04,7.79,0.04,7.68,0.04,7.59,0.04,7.48,0.04
GAL,8.65,0.04,8.52,0.04,8.45,0.04,8.37,0.04,8.28,0.04,8.17,0.04,8.09,0.04,7.97,0.04
GAL,6.96,0.04,6.39,0.04,6.13,0.04,6.11,0.04,5.94,0.04,5.61,0.04,5.38,0.04,5.19,0.04
GAL,5.12,0.04,5.56,0.04,3.93,0.04,4.20,0.04,4.11,0.04,3.26,0.04,3.02,0.04,2.25,0.04
GAL,5.43,0.04,5.31,0.04,3.91,0.04,4.06,0.04,3.85,0.04,2.91,0.04,2.67,0.04,1.95,0.04
GAL,5.75,0.04,5.42,0.04,4.80,0.04,4.69,0.04,4.39,0.04,3.60,0.04,3.50,0.04,2.89,0.04
GAL,5.16,0.04,4.77,0.04,4.31,0.04,4.31,0.04,4.08,0.04,3.60,0.04,3.52,0.04,3.09,0.04
GAL,6.19,0.04,5.91,0.04,5.75,0.04,5.59,0.04,5.38,0.04,5.15,0.04,4.94,0.04,4.66,0.04
GAL,6.89,0.04,7.21,0.04,5.65,0.04,5.90,0.04,5.95,0.04,5.14,0.04,4.98,0.04,4.22,0.04
GAL,3.00,0.04,3.64,0.04,1.94,0.04,2.07,0.04,1.99,0.04,1.20,0.04,0.87,0.04,-0.05,0.04
GAL,7.97,0.04,7.76,0.04,7.63,0.04,7.50,0.04,7.31,0.04,7.08,0.04,6.88,0.04,6.59,0.04
GAL,7.46,0.04,7.47,0.04,6.28,0.04,6.43,0.04,5.90,0.04,4.96,0.04,4.29,0.04,3.25,0.04
GAL,7.04,0.04,7.82,0.04,6.06,0.04,5.96,0.04,5.87,0.04,5.05,0.04,4.51,0.04,3.41,0.04
GAL,6.47,0.04,5.86,0.04,5.30,0.04,5.28,0.04,5.00,0.04,4.35,0.04,4.37,0.04,4.12,0.04
GAL,3.82,0.04,4.22,0.04,2.70,0.04,2.82,0.04,2.79,0.04,2.03,0.04,1.76,0.04,0.87,0.04
GAL,10.19,0.04,9.94,0.04,9.79,0.04,9.61,0.04,9.36,0.04,9.05,0.04,8.77,0.04,8.35,0.04
GAL,8.66,0.04,8.46,0.04,8.34,0.04,8.21,0.04,8.02,0.04,7.81,0.04,7.61,0.04,7.33,0.04
GAL,9.47,0.04,9.20,0.04,9.07,0.04,8.95,0.04,8.79,0.04,8.62,0.04,8.49,0.04,8.31,0.04
GAL,4.23,0.04,4.59,0.04,3.07,0.04,3.16,0.04,3.06,0.04,2.34,0.04,2.21,0.04,1.44,0.04
GAL,3.52,0.04,3.81,0.04,2.25,0.04,2.38,0.04,2.33,0.04,1.60,0.04,1.53,0.04,0.82,0.04
GAL,6.19,0.04,7.03,0.04,5.29,0.04,5.09,0.04,4.88,0.04,4.12,0.04,3.53,0.04,2.41,0.04
GAL,3.24,0.04,3.49,0.04,1.94,0.04,2.06,0.04,2.02,0.04,1.26,0.04,1.03,0.04,0.20,0.04
GAL,4.93,0.04,5.02,0.04,3.40,0.04,3.49,0.04,3.36,0.04,2.58,0.04,2.30,0.04,1.35,0.04
GAL,6.70,0.04,6.53,0.04,5.33,0.04,4.93,0.04,4.37,0.04,3.52,0.04,2.89,0.04,1.84,0.04
GAL,5.99,0.04,6.43,0.04,4.81,0.04,4.87,0.04,4.67,0.04,3.81,0.04,3.29,0.04,2.30,0.04
GAL,5.88,0.04,6.37,0.04,4.76,0.04,4.78,0.04,4.66,0.04,3.80,0.04,3.29,0.04,2.30,0.04
GAL,5.03,0.04,5.57,0.04,3.92,0.04,4.03,0.04,3.99,0.04,3.13,0.04,2.66,0.04,1.68,0.04
GAL,4.46,0.04,4.98,0.04,3.30,0.04,3.38,0.04,3.23,0.04,2.34,0.04,1.88,0.04,0.93,0.04
GAL,5.98,0.04,6.05,0.04,4.89,0.04,4.88,0.04,4.81,0.04,4.26,0.04,4.25,0.04,3.60,0.04
GAL,5.31,0.04,5.80,0.04,4.09,0.04,4.21,0.04,4.13,0.04,3.27,0.04,2.90,0.04,1.98,0.04
GAL,7.04,0.04,7.33,0.04,5.89,0.04,5.97,0.04,5.75,0.04,4.88,0.04,4.33,0.04,3.40,0.04
GAL,6.29,0.04,6.59,0.04,5.05,0.04,5.06,0.04,4.68,0.04,3.75,0.04,3.12,0.04,2.13,0.04
GAL,6.29,0.04,6.68,0.04,5.15,0.04,5.01,0.04,4.57,0.04,3.53,0.04,2.86,0.04,1.86,0.04
GAL,5.55,0.04,6.12,0.04,4.47,0.04,3.88,0.04,3.32,0.04,2.54,0.04,1.77,0.04,0.50,0.04
GAL,4.25,0.04,4.29,0.04,3.02,0.04,3.14,0.04,3.12,0.04,2.41,0.04,2.22,0.04,1.42,0.04
GAL,8.00,0.04,7.74,0.04,7.60,0.04,7.47,0.04,7.30,0.04,7.11,0.04,6.95,0.04,6.74,0.04
GAL,5.88,0.04,6.45,0.04,4.81,0.04,4.80,0.04,4.61,0.04,3.77,0.04,3.18,0.04,2.11,0.04
GAL,5.98,0.04,6.58,0.04,4.96,0.04,4.71,0.04,4.39,0.04,3.65,0.04,3.01,0.04,1.87,0.04
GAL,6.65,0.04,6.96,0.04,5.41,0.04,5.59,0.04,5.28,0.04,4.36,0.04,3.72,0.04,2.73,0.04
GAL,5.77,0.04,5.25,0.04,4.37,0.04,4.01,0.04,3.38,0.04,2.64,0.04,2.15,0.04,1.45,0.04
GAL,5.54,0.04,5.84,0.04,4.44,0.04,4.55,0.04,4.32,0.04,3.43,0.04,2.89,0.04,1.92,0.04
GAL,5.82,0.04,5.65,0.04,4.46,0.04,4.21,0.04,3.60,0.04,2.54,0.04,1.85,0.04,0.97,0.04
GAL,4.94,0.04,5.62,0.04,3.94,0.04,3.86,0.04,3.76,0.04,2.96,0.04,2.47,0.04,1.40,0.04
GAL,12.89,0.04,12.15,0.04,11.68,0.04,10.74,0.04,9.81,0.04,8.96,0.04,8.43,0.04,7.46,0.04
GAL,9.36,0.04,9.58,0.04,8.27,0.04,8.26,0.04,7.62,0.04,6.67,0.04,6.11,0.04,5.20,0.04
GAL,11.32,0.04,9.64,0.04,9.51,0.04,9.06,0.04,8.14,0.04,7.25,0.04,6.53,0.04,5.53,0.04
GAL,10.25,0.04,8.76,0.04,8.19,0.04,7.71,0.04,6.88,0.04,5.96,0.04,5.39,0.04,4.66,0.04
GAL,6.82,0.04,7.57,0.04,5.86,0.04,5.61,0.04,5.35,0.04,4.58,0.04,3.84,0.04,2.56,0.04
GAL,6.52,0.04,7.45,0.04,5.83,0.04,5.10,0.04,4.59,0.04,3.99,0.04,3.17,0.04,1.93,0.04
GAL,7.28,0.04,7.18,0.04,5.84,0.04,5.63,0.04,5.00,0.04,4.01,0.04,3.27,0.04,2.25,0.04
GAL,10.46,0.04,9.18,0.04,8.44,0.04,7.69,0.04,6.76,0.04,5.80,0.04,5.04,0.04,4.08,0.04
GAL,7.42,0.04,8.21,0.04,6.45,0.04,6.38,0.04,6.14,0.04,5.34,0.04,4.75,0.04,3.63,0.04
GAL,6.27,0.04,6.70,0.04,5.18,0.04,4.63,0.04,4.00,0.04,3.15,0.04,2.42,0.04,1.32,0.04
GAL,6.42,0.04,7.33,0.04,5.84,0.04,4.69,0.04,3.99,0.04,3.40,0.04,2.35,0.04,0.84,0.04
GAL,6.02,0.04,7.07,0.04,5.18,0.04,5.06,0.04,5.02,0.04,4.41,0.04,3.99,0.04,2.84,0.04
GAL,7.46,0.04,7.96,0.04,6.25,0.04,6.43,0.04,6.39,0.04,5.58,0.04,5.29,0.04,4.42,0.04
GAL,5.82,0.04,6.74,0.04,4.90,0.04,4.84,0.04,4.82,0.04,4.15,0.04,3.76,0.04,2.66,0.04
GAL,6.16,0.04,6.93,0.04,5.22,0.04,5.03,0.04,4.77,0.04,3.92,0.04,3.22,0.04,2.07,0.04
GAL,11.88,0.04,10.16,0.04,9.54,0.04,8.62,0.04,7.79,0.04,7.03,0.04,6.41,0.04,5.60,0.04
